Model-aware reinforcement learning for high-performance Bayesian experimental design in quantum metrology

Quantum sensors offer control flexibility during estimation by allowing manipulation by the experimenter across various parameters. For each sensing platform, pinpointing the optimal controls to enhance the sensor's precision remains a challenging task. While an analytical solution might be out of reach, machine learning offers a promising avenue for many systems of interest, especially given the capabilities of contemporary hardware. We have introduced a versatile procedure capable of optimizing a wide range of problems in quantum metrology, estimation, and hypothesis testing by combining model-aware reinforcement learning (RL) with Bayesian estimation based on particle filtering. To achieve this, we had to address the challenge of incorporating the many non-differentiable steps of the estimation in the training process, such as measurements and the resampling of the particle filter. Model-aware RL is a gradient-based method, where the derivatives of the sensor's precision are obtained through automatic differentiation (AD) in the simulation of the experiment. Our approach is suitable for optimizing both non-adaptive and adaptive strategies, using neural networks or other agents. We provide an implementation of this technique in the form of a Python library called qsensoropt, alongside several pre-made applications for relevant physical platforms, namely NV centers, photonic circuits, and optical cavities. This library will be released soon on PyPI. Leveraging our method, we've achieved results for many examples that surpass the current state-of-the-art in experimental design. In addition to Bayesian estimation, leveraging model-aware RL, it is also possible to find optimal controls for the minimization of the Cram\'er-Rao bound, based on Fisher information.

==> dolinar_batchsize_4096_num_steps_5_max_resources_1.55_ll_False_cl_False_loss_0_eval.csv <==
Resources,ProbError
0.0, 0.5
7.5015e-02,4.8820e-01
1.2501e-01,4.6966e-01
1.7500e-01,4.4217e-01
2.2499e-01,4.0870e-01
2.7499e-01,3.7077e-01
3.2500e-01,3.2980e-01
3.7500e-01,2.8783e-01
4.2499e-01,2.4687e-01
4.7500e-01,2.0802e-01
5.2500e-01,1.7257e-01
5.7499e-01,1.4067e-01
6.2500e-01,1.1316e-01
6.7500e-01,8.9608e-02
7.2499e-01,6.9777e-02
7.7500e-01,5.3736e-02
8.2500e-01,4.0767e-02
8.7501e-01,3.0630e-02
9.2500e-01,2.2886e-02
9.7499e-01,1.6886e-02
1.0250e+00,1.2246e-02
1.0750e+00,8.8895e-03
1.1250e+00,6.3994e-03
1.1750e+00,4.5140e-03
1.2250e+00,3.1808e-03
1.2750e+00,2.3366e-03
1.3250e+00,1.5903e-03
1.3750e+00,1.1198e-03
1.4250e+00,7.8711e-04
1.4750e+00,5.6330e-04
1.5250e+00,3.8648e-04


==> dolinar_batchsize_4096_num_steps_9_max_resources_1.55_ll_False_cl_False_loss_0_eval.csv <==
Resources,ProbError
0.0, 0.5
7.5015e-02,4.8439e-01
1.2500e-01,4.5804e-01
1.7500e-01,4.2266e-01
2.2499e-01,3.8044e-01
2.7500e-01,3.3419e-01
3.2500e-01,2.8737e-01
3.7500e-01,2.4355e-01
4.2500e-01,2.0261e-01
4.7499e-01,1.6696e-01
5.2501e-01,1.3593e-01
5.7500e-01,1.1027e-01
6.2502e-01,8.8550e-02
6.7499e-01,7.0477e-02
7.2500e-01,5.5861e-02
7.7499e-01,4.4001e-02
8.2500e-01,3.4085e-02
8.7501e-01,2.6268e-02
9.2500e-01,1.9985e-02
9.7499e-01,1.5002e-02
1.0250e+00,1.1106e-02
1.0750e+00,8.1004e-03
1.1250e+00,5.7974e-03
1.1750e+00,4.1514e-03
1.2250e+00,3.0035e-03
1.2750e+00,2.0603e-03
1.3250e+00,1.4606e-03
1.3750e+00,1.0232e-03
1.4250e+00,7.3368e-04
1.4750e+00,5.1166e-04
1.5250e+00,3.5129e-04


==> helstrom_4.csv <==
0,Resources,ProbError
-1, 0.0, 0.5
0,0.075,0.4888808472636989
1,0.08914141414141413,0.48436786659908265
2,0.10328282828282828,0.47913250352737063
3,0.11742424242424243,0.4732001890783884
4,0.13156565656565655,0.4665994777598995
5,0.14570707070707073,0.45936181048139396
6,0.15984848484848485,0.45152125648237107
7,0.17398989898989897,0.4431142373158743
8,0.18813131313131315,0.43417923610405956
9,0.20227272727272727,0.4247564953993541
10,0.21641414141414145,0.41488770705140726
11,0.23055555555555557,0.40461569749660176
12,0.2446969696969697,0.3939841118543398
13,0.25883838383838387,0.3830371001344911
14,0.272979797979798,0.3718190087359151
15,0.2871212121212121,0.36037408025024437
16,0.3012626262626263,0.34874616438214057
17,0.3154040404040404,0.33697844256158593
18,0.3295454545454546,0.3251131685604193
19,0.3436868686868687,0.3131914271395966
20,0.3578282828282829,0.30125291245101543
21,0.371969696969697,0.2893357276038009
22,0.3861111111111111,0.27747620648520344
23,0.4002525252525253,0.26570875860613463
24,0.4143939393939394,0.25406573742596833
25,0.42853535353535355,0.24257733230538603
26,0.4426767676767677,0.2312714839441234
27,0.45681818181818185,0.22017382288636989
28,0.47095959595959597,0.20930763042366274
29,0.48510101010101014,0.19869382099619293
30,0.49924242424242427,0.18835094499069238
31,0.5133838383838384,0.17829521065811582
32,0.5275252525252525,0.16854052372815875
33,0.5416666666666666,0.15909854318069744
34,0.5558080808080809,0.1499787515463754
35,0.569949494949495,0.14118853804916626
36,0.5840909090909091,0.13273329287172858
37,0.5982323232323232,0.12461651081823588
38,0.6123737373737373,0.11683990266728161
39,0.6265151515151515,0.10940351254730035
40,0.6406565656565657,0.10230583972636031
41,0.6547979797979798,0.09554396328468717
42,0.668939393939394,0.08911366822926603
43,0.6830808080808081,0.08300957171270917
44,0.6972222222222222,0.077225248130669
45,0.7113636363636363,0.07175335199086308
46,0.7255050505050505,0.06658573756983366
47,0.7396464646464647,0.06171357449860598
48,0.7537878787878788,0.05712745854332191
49,0.7679292929292929,0.0528175169698179
50,0.782070707070707,0.048773508000296784
51,0.7962121212121213,0.04498491398426474
52,0.8103535353535354,0.04144102801354721
53,0.8244949494949495,0.03813103381148181
54,0.8386363636363636,0.03504407881857341
55,0.8527777777777777,0.03216934048040743
56,0.8669191919191919,0.029496085818215834
57,0.8810606060606061,0.027013724427910724
58,0.8952020202020202,0.024711855109823433
59,0.9093434343434343,0.022580306378854942
60,0.9234848484848485,0.020609171143691096
61,0.9376262626262626,0.018788835874493093
62,0.9517676767676768,0.017110004601606055
63,0.9659090909090909,0.015563718103908775
64,0.9800505050505051,0.014141368655026798
65,0.9941919191919192,0.012834710699493934
66,1.0083333333333333,0.011635867829655977
67,1.0224747474747475,0.010537336428385946
68,1.0366161616161618,0.009531986333161824
69,1.0507575757575758,0.008613058864358814
70,1.06489898989899,0.007774162545374108
71,1.079040404040404,0.007009266824938243
72,1.0931818181818183,0.006312694093208671
73,1.1073232323232323,0.005679110263495102
74,1.1214646464646465,0.00510351417107624
75,1.1356060606060607,0.00458122601997446
76,1.1497474747474747,0.0041078750880189085
77,1.163888888888889,0.0036793868803708385
78,1.178030303030303,0.0032919699021060622
79,1.1921717171717172,0.0029421022015975185
80,1.2063131313131314,0.0026265178185568283
81,1.2204545454545455,0.0023421932536625834
82,1.2345959595959597,0.0020863340608971437
83,1.2487373737373737,0.0018563616490046564
84,1.262878787878788,0.0016499003649733668
85,1.277020202020202,0.0014647649200419943
86,1.2911616161616162,0.0012989482074762249
87,1.3053030303030304,0.0011506095512353598
88,1.3194444444444444,0.0010180634155469992
89,1.3335858585858587,0.0008997685973289871
90,1.3477272727272727,0.0007943179162877567
91,1.361868686868687,0.000700428411238907
92,1.3760101010101011,0.0006169320458557781
93,1.3901515151515151,0.0005427669222882736
94,1.4042929292929294,0.00047696899723553843
95,1.4184343434343434,0.0004186642916432781
96,1.4325757575757576,0.0003670615824464818
97,1.4467171717171718,0.00032144556255997436
98,1.4608585858585859,0.00028117045346504055
99,1.475,0.0002456540533337104


==> helstrom_8.csv <==
0,Resources,ProbError
-1, 0.0, 0.5
0,0.075,0.4843812920232949
1,0.08914141414141413,0.47810259650643316
2,0.10328282828282828,0.47086265184402964
3,0.11742424242424243,0.462715683159843
4,0.13156565656565655,0.4537216559692896
5,0.14570707070707073,0.44394545854955414
6,0.15984848484848485,0.43345603765173985
7,0.17398989898989897,0.4223255047480697
8,0.18813131313131315,0.41062823005347027
9,0.20227272727272727,0.3984399411657558
10,0.21641414141414145,0.38583684236040405
11,0.23055555555555557,0.3728947693953417
12,0.2446969696969697,0.3596883931794265
13,0.25883838383838387,0.34629048389475126
14,0.272979797979798,0.3327712452023738
15,0.2871212121212121,0.3191977260714173
16,0.3012626262626263,0.30563331562080676
17,0.3154040404040404,0.2921373242171717
18,0.3295454545454546,0.2787646519931917
19,0.3436868686868687,0.26556554399310706
20,0.3578282828282829,0.25258542936356015
21,0.371969696969697,0.2398648404267021
22,0.3861111111111111,0.22743940612716795
23,0.4002525252525253,0.21533991325376034
24,0.4143939393939394,0.20359242800931554
25,0.42853535353535355,0.19221846993785224
26,0.4426767676767677,0.1812352299078812
27,0.45681818181818185,0.17065582377851918
28,0.47095959595959597,0.1604895735186282
29,0.48510101010101014,0.15074230788173604
30,0.49924242424242427,0.14141667523095536
31,0.5133838383838384,0.13251246172664743
32,0.5275252525252525,0.12402690880287043
33,0.5416666666666666,0.11595502463509455
34,0.5558080808080809,0.10828988511144744
35,0.569949494949495,0.10102292063562612
36,0.5840909090909091,0.0941441858875991
37,0.5982323232323232,0.0876426104280249
38,0.6123737373737373,0.08150622873753832
39,0.6265151515151515,0.07572238892030225
40,0.6406565656565657,0.07027793986396391
41,0.6547979797979798,0.06515939713046304
42,0.668939393939394,0.06035308825241903
43,0.6830808080808081,0.05584527842930748
44,0.6972222222222222,0.05162227785994822
45,0.7113636363636363,0.047670532118520126
46,0.7255050505050505,0.04397669708730595
47,0.7396464646464647,0.04052770000855027
48,0.7537878787878788,0.03731078821856698
49,0.7679292929292929,0.0343135670880832
50,0.782070707070707,0.0315240286220595
51,0.7962121212121213,0.02893057207779859
52,0.8103535353535354,0.02652201784922481
53,0.8244949494949495,0.02428761574423255
54,0.8386363636363636,0.022217048656555716
55,0.8527777777777777,0.020300432508271515
56,0.8669191919191919,0.018528313217657688
57,0.8810606060606061,0.016891661332471275
58,0.8952020202020202,0.015381864862936356
59,0.9093434343434343,0.01399072075315444
60,0.9234848484848485,0.012710425345022591
61,0.9376262626262626,0.01153356411528772
62,0.9517676767676768,0.010453100903860202
63,0.9659090909090909,0.009462366799396493
64,0.9800505050505051,0.008555048805716559
65,0.9941919191919192,0.007725178378857556
66,1.0083333333333333,0.00696711989845189
67,1.0224747474747475,0.0062755591176058
68,1.0366161616161618,0.005645491621565024
69,1.0507575757575758,0.005072211315973463
70,1.06489898989899,0.00455129895978601
71,1.079040404040404,0.004078610754885026
72,1.0931818181818183,0.0036502670034552764
73,1.1073232323232323,0.003262640844648501
74,1.1214646464646465,0.0029123470833479215
75,1.1356060606060607,0.002596231125716275
76,1.1497474747474747,0.0023113580379978127
77,1.163888888888889,0.0020550017469457282
78,1.178030303030303,0.0018246344016766836
79,1.1921717171717172,0.0016179159178010272
80,1.2063131313131314,0.0014326837253016977
81,1.2204545454545455,0.0012669427416218682
82,1.2345959595959597,0.0011188555910871534
83,1.2487373737373737,0.0009867330907592509
84,1.262878787878788,0.0008690250216106254
85,1.277020202020202,0.0007643112021756826
86,1.2911616161616162,0.0006712928798224271
87,1.3053030303030304,0.0005887844527140418
88,1.3194444444444444,0.0005157055330929916
89,1.3335858585858587,0.0004510733601478245
90,1.3477272727272727,0.00039399556822572457
91,1.361868686868687,0.00034366331380802917
92,1.3760101010101011,0.00029934476225390583
93,1.3901515151515151,0.00026037893304942106
94,1.4042929292929294,0.00022616990029267203
95,1.4184343434343434,0.0001961813431317072
96,1.4325757575757576,0.0001699314391345741
97,1.4467171717171718,0.0001469880920644262
98,1.4608585858585859,0.00012696448406224192
99,1.475,0.00010951494123512262


==> nv_center_meas_invT2_0.0100_lr_0.001_PGH_batchsize_1024_num_steps_128_max_resources_128.00_ll_True_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
1.0,0.067697
2.0,0.056146
3.0,0.047447
4.0,0.040727
5.0,0.035392
6.0,0.03107
7.0,0.027537
8.0,0.024579
9.0,0.022026
10.0,0.019846
11.0,0.017964
12.0,0.016331
13.0,0.014901
14.0,0.013638
15.0,0.012517
16.0,0.011535
17.0,0.010662
18.0,0.0098706
19.0,0.009162
20.0,0.0085086
21.0,0.0079164
22.0,0.0073729
23.0,0.0068854
24.0,0.0064418
25.0,0.0060418
26.0,0.0056726
27.0,0.0053313
28.0,0.0050234
29.0,0.0047394
30.0,0.0044743
31.0,0.0042368
32.0,0.0040081
33.0,0.0037968
34.0,0.0036055
35.0,0.0034232
36.0,0.003251
37.0,0.0030939
38.0,0.002949
39.0,0.0028089
40.0,0.0026805
41.0,0.0025602
42.0,0.0024459
43.0,0.0023393
44.0,0.0022363
45.0,0.002146
46.0,0.0020576
47.0,0.0019762
48.0,0.0019002
49.0,0.0018242
50.0,0.0017535
51.0,0.0016888
52.0,0.0016269
53.0,0.0015688
54.0,0.0015124
55.0,0.00146
56.0,0.0014082
57.0,0.0013605
58.0,0.0013126
59.0,0.0012709
60.0,0.0012305
61.0,0.0011935
62.0,0.0011545
63.0,0.0011195
64.0,0.0010853
65.0,0.0010525
66.0,0.0010207
67.0,0.00099221
68.0,0.00096577
69.0,0.0009401
70.0,0.00091477
71.0,0.0008906
72.0,0.00086643
73.0,0.00084383
74.0,0.00082097
75.0,0.00079973
76.0,0.00077879
77.0,0.00075804
78.0,0.00073903
79.0,0.00071931
80.0,0.00070217
81.0,0.00068469
82.0,0.0006697
83.0,0.00065444
84.0,0.00063904
85.0,0.00062504
86.0,0.00061135
87.0,0.00059643
88.0,0.00058377
89.0,0.00057102
90.0,0.00055942
91.0,0.00054833
92.0,0.00053793
93.0,0.0005271
94.0,0.00051672
95.0,0.00050801
96.0,0.0004981
97.0,0.0004885
98.0,0.00047953
99.0,0.00047046
100.0,0.00046153
101.0,0.00045253
102.0,0.00044468
103.0,0.00043676
104.0,0.00042872
105.0,0.00042155
106.0,0.00041406
107.0,0.00040733
108.0,0.00040074
109.0,0.00039401
110.0,0.00038758
111.0,0.00038142
112.0,0.00037611
113.0,0.00037012
114.0,0.00036372
115.0,0.00035751
116.0,0.00035195
117.0,0.00034633
118.0,0.00034166
119.0,0.00033624
120.0,0.00033147
121.0,0.00032654
122.0,0.00032152
123.0,0.00031686
124.0,0.00031235
125.0,0.0003081


==> nv_center_meas_invT2_0.0100_lr_0.001_Sigma_batchsize_1024_num_steps_128_max_resources_128.00_ll_True_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
1.0,0.043101
2.0,0.03436
3.0,0.025519
4.0,0.021963
5.0,0.01792
6.0,0.015462
7.0,0.013676
8.0,0.012125
9.0,0.01083
10.0,0.0097603
11.0,0.0089347
12.0,0.0082475
13.0,0.0076498
14.0,0.0071416
15.0,0.006703
16.0,0.0063349
17.0,0.0060215
18.0,0.0057439
19.0,0.005491
20.0,0.0052559
21.0,0.005048
22.0,0.0048732
23.0,0.0047192
24.0,0.0045766
25.0,0.0044463
26.0,0.0043314
27.0,0.0042298
28.0,0.0041371
29.0,0.0040518
30.0,0.0039759
31.0,0.0039069
32.0,0.0038439
33.0,0.0037861
34.0,0.0037307
35.0,0.0036806
36.0,0.0036367
37.0,0.0035937
38.0,0.0035562
39.0,0.0035189
40.0,0.0034845
41.0,0.0034497
42.0,0.0034186
43.0,0.0033895
44.0,0.003363
45.0,0.0033374
46.0,0.003314
47.0,0.0032907
48.0,0.0032679
49.0,0.0032457
50.0,0.0032237
51.0,0.0032052
52.0,0.0031867
53.0,0.0031707
54.0,0.003154
55.0,0.0031373
56.0,0.0031224
57.0,0.0031073
58.0,0.0030918
59.0,0.0030787
60.0,0.003065
61.0,0.0030519
62.0,0.0030379
63.0,0.0030245
64.0,0.0030123
65.0,0.0029986
66.0,0.0029843
67.0,0.0029701
68.0,0.0029564
69.0,0.002943
70.0,0.0029269
71.0,0.0029111
72.0,0.0028957
73.0,0.0028795
74.0,0.0028625
75.0,0.0028444
76.0,0.0028263
77.0,0.0028074
78.0,0.0027904
79.0,0.002773
80.0,0.0027553
81.0,0.0027375
82.0,0.0027202
83.0,0.0027054
84.0,0.0026889
85.0,0.0026737
86.0,0.0026594
87.0,0.0026467
88.0,0.0026335
89.0,0.0026214
90.0,0.0026101
91.0,0.002599
92.0,0.0025888
93.0,0.0025788
94.0,0.0025684
95.0,0.0025583
96.0,0.0025494
97.0,0.0025415
98.0,0.0025342
99.0,0.0025268
100.0,0.0025191
101.0,0.002511
102.0,0.002505
103.0,0.002498
104.0,0.0024892
105.0,0.0024819
106.0,0.0024755
107.0,0.0024692
108.0,0.0024616
109.0,0.0024549
110.0,0.0024489
111.0,0.0024425
112.0,0.0024357
113.0,0.0024295
114.0,0.0024239
115.0,0.002418
116.0,0.002412
117.0,0.0024063
118.0,0.0024022
119.0,0.0023971
120.0,0.0023922
121.0,0.0023872
122.0,0.0023825
123.0,0.0023778
124.0,0.0023739
125.0,0.0023699


==> nv_center_meas_invT2_0.0100_lr_0.001_batchsize_1024_num_steps_128_max_resources_128.00_ll_True_cl_True_bound.csv <==
Resources,MSE
0.0,0.08333333333333333
1.0,0.020833333333333332
2.0,0.005208333333333333
3.0,0.0013020833333333333
4.0,0.0003255208333333333
5.0,0.00012335019119279637
6.0,0.00010281719103434094
7.0,8.814455707360071e-05
8.0,7.713668620796052e-05
9.0,6.857299595419324e-05
10.0,6.172077521293668e-05
11.0,5.611357387352e-05
12.0,5.1440329218106995e-05
13.0,4.748563559523245e-05
14.0,4.4095599259193934e-05
15.0,4.115734452813105e-05
16.0,3.858620157431703e-05
17.0,3.631741420010895e-05
18.0,3.430061055086781e-05
19.0,3.249601923764339e-05
20.0,3.0871820202519146e-05
21.0,2.940225221251948e-05
22.0,2.8066236317709794e-05
23.0,2.6846358291497762e-05
24.0,2.5728105382319646e-05
25.0,2.4699286190629096e-05
26.0,2.3749584382273315e-05
27.0,2.2870211549456832e-05
28.0,2.205363443895554e-05
29.0,2.1293358601452207e-05
30.0,2.0583755300316993e-05
31.0,1.99199219139061e-05
32.0,1.92975685063682e-05
33.0,1.8712925017309457e-05
34.0,1.81626648261833e-05
35.0,1.7643841417153346e-05
36.0,1.7153835597639635e-05
37.0,1.669031127430527e-05
38.0,1.6251178210420254e-05
39.0,1.5834560511772997e-05
40.0,1.5438769838819246e-05
41.0,1.5062282538295857e-05
42.0,1.4703720041170417e-05
43.0,1.4361831995289319e-05
44.0,1.4035481697731867e-05
45.0,1.3723633469197305e-05
46.0,1.342534167494563e-05
47.0,1.3139741147099402e-05
48.0,1.2866038803973032e-05
49.0,1.2603506295451394e-05
50.0,1.2351473530792225e-05
51.0,1.2109322967752874e-05
52.0,1.1876484560570074e-05
53.0,1.1652431279786528e-05
54.0,1.1436675129806263e-05
55.0,1.1228763600839913e-05
56.0,1.1028276500948431e-05
57.0,1.0834823121512543e-05
58.0,1.0648039695891987e-05
59.0,1.0467587116493777e-05
60.0,1.0293148880105404e-05
61.0,1.012442923530186e-05
62.0,9.961151509114455e-06
63.0,9.803056593045712e-06
64.0,9.649901571003976e-06
65.0,9.50145847387574e-06
66.0,9.357513147305972e-06
67.0,9.217864220860028e-06
68.0,9.082322168131948e-06
69.0,8.950708448573706e-06
70.0,8.822854722874133e-06
71.0,8.698602134636963e-06
72.0,8.577800651912851e-06
73.0,8.460308462846556e-06
74.0,8.345991420320821e-06
75.0,8.234722531024319e-06
76.0,8.126381484852425e-06
77.0,8.020854220974535e-06
78.0,7.918032527277622e-06
79.0,7.817813670228984e-06
80.0,7.72010005249668e-06
81.0,7.62479889592912e-06
82.0,7.531821947729157e-06
83.0,7.4410852078667155e-06
84.0,7.352508675960238e-06
85.0,7.266016116023746e-06
86.0,7.181534837625497e-06
87.0,7.098995492137864e-06
88.0,7.018331882878077e-06
89.0,6.9394807880474385e-06
90.0,6.862381795473573e-06
91.0,6.786977148247942e-06
92.0,6.7132116004296465e-06
93.0,6.641032282057923e-06
94.0,6.570388572780194e-06
95.0,6.501231983460866e-06
96.0,6.433516045189017e-06
97.0,6.367196205151063e-06
98.0,6.302229728878077e-06
99.0,6.238575608417087e-06
100.0,6.176194476011662e-06
101.0,6.11504852291003e-06
102.0,6.055101422948835e-06
103.0,5.996318260587999e-06
104.0,5.938665463097134e-06
105.0,5.882110736616729e-06
106.0,5.826623005838276e-06
107.0,5.772172357066582e-06
108.0,5.718729984445054e-06
109.0,5.666268139140881e-06
110.0,5.614760081301727e-06
111.0,5.5641800346092e-06
112.0,5.514503143266792e-06
113.0,5.465705431271487e-06
114.0,5.417763763828843e-06
115.0,5.3706558107810555e-06
116.0,5.324360011926566e-06
117.0,5.278855544118035e-06
118.0,5.234122290033184e-06
119.0,5.190140808520136e-06
120.0,5.146892306425381e-06
121.0,5.104358611818632e-06
122.0,5.0625221485343995e-06
123.0,5.02136591195537e-06
124.0,4.9808734459674854e-06
125.0,4.941028821021114e-06


==> nv_center_meas_invT2_0.0100_lr_0.001_batchsize_1024_num_steps_128_max_resources_128.00_ll_True_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
1.0,0.050244
2.0,0.034526
3.0,0.02551
4.0,0.019942
5.0,0.016553
6.0,0.014225
7.0,0.012186
8.0,0.010245
9.0,0.0086099
10.0,0.0073048
11.0,0.0063011
12.0,0.0054885
13.0,0.0047951
14.0,0.0042175
15.0,0.0037309
16.0,0.0033004
17.0,0.0029149
18.0,0.0025869
19.0,0.0023167
20.0,0.0020842
21.0,0.0018706
22.0,0.0016723
23.0,0.0015025
24.0,0.0013595
25.0,0.0012357
26.0,0.0011223
27.0,0.0010246
28.0,0.00093918
29.0,0.00086329
30.0,0.00079219
31.0,0.00072875
32.0,0.00067318
33.0,0.00062345
34.0,0.00057758
35.0,0.00053491
36.0,0.00049771
37.0,0.00046426
38.0,0.00043319
39.0,0.00040554
40.0,0.00038062
41.0,0.00035712
42.0,0.00033533
43.0,0.00031542
44.0,0.00029738
45.0,0.00028042
46.0,0.00026521
47.0,0.00025209
48.0,0.00023868
49.0,0.00022654
50.0,0.00021564
51.0,0.00020518
52.0,0.0001954
53.0,0.0001863
54.0,0.00017848
55.0,0.00017043
56.0,0.00016288
57.0,0.00015615
58.0,0.00014961
59.0,0.00014359
60.0,0.00013796
61.0,0.00013259
62.0,0.00012754
63.0,0.00012233
64.0,0.0001184
65.0,0.00011464
66.0,0.00011074
67.0,0.00010682
68.0,0.00010363
69.0,0.00010051
70.0,9.7678e-05
71.0,9.4844e-05
72.0,9.2128e-05
73.0,8.9425e-05
74.0,8.686e-05
75.0,8.4732e-05
76.0,8.2386e-05
77.0,8.0281e-05
78.0,7.8336e-05
79.0,7.6413e-05
80.0,7.4357e-05
81.0,7.2602e-05
82.0,7.0895e-05
83.0,6.9445e-05
84.0,6.8079e-05
85.0,6.6545e-05
86.0,6.5204e-05
87.0,6.3895e-05
88.0,6.2492e-05
89.0,6.1354e-05
90.0,6.0045e-05
91.0,5.884e-05
92.0,5.7829e-05
93.0,5.6634e-05
94.0,5.5502e-05
95.0,5.4364e-05
96.0,5.3378e-05
97.0,5.2339e-05
98.0,5.1465e-05
99.0,5.0487e-05
100.0,4.947e-05
101.0,4.8569e-05
102.0,4.7731e-05
103.0,4.682e-05
104.0,4.6079e-05
105.0,4.5276e-05
106.0,4.4738e-05
107.0,4.405e-05
108.0,4.3379e-05
109.0,4.2683e-05
110.0,4.2095e-05
111.0,4.142e-05
112.0,4.0776e-05
113.0,4.019e-05
114.0,3.9568e-05
115.0,3.8917e-05
116.0,3.8276e-05
117.0,3.7559e-05
118.0,3.7029e-05
119.0,3.6381e-05
120.0,3.5808e-05
121.0,3.5466e-05
122.0,3.5117e-05
123.0,3.4707e-05
124.0,3.4089e-05
125.0,3.3693e-05


==> nv_center_meas_invT2_0.0100_lr_0.001_batchsize_1024_num_steps_128_max_resources_128.00_ll_True_cl_True_fiderer.csv <==
Resources,MSE
0.0,0.08333333333333333
1.0,0.07614645735098546
2.0,0.06697549969102944
3.0,0.053807366697377644
4.0,0.04019670179490982
5.0,0.03062631502669439
6.0,0.023625939095409193
7.0,0.019115826859332857
8.0,0.015605571764318458
9.0,0.012932855774237473
10.0,0.011354057781167087
11.0,0.009975927489361582
12.0,0.008738690996343751
13.0,0.00782246952839182
14.0,0.007037436491426557
15.0,0.00654104699012981
16.0,0.0061310731800117675
17.0,0.005719457723294597
18.0,0.005567159130059274
19.0,0.005539427935415278
20.0,0.005463852823876919
21.0,0.005430519161906905
22.0,0.005384334476932751
23.0,0.005373335338823739
24.0,0.005348322656761642
25.0,0.0052964453334816905
26.0,0.005164740128244039
27.0,0.00504536298240446
28.0,0.0049314238078379926
29.0,0.004474407299742936
30.0,0.004215682074256086
31.0,0.003925272459266678
32.0,0.0035537648631173246
33.0,0.003253432733000106
34.0,0.0027908027208218772
35.0,0.0024294604073884394
36.0,0.0021202292559962758
37.0,0.001872749826606818
38.0,0.001695820544545523
39.0,0.0015506295698722759
40.0,0.0013599718523793394
41.0,0.0011839204361707638
42.0,0.0010526376060399883
43.0,0.0009859835826884595
44.0,0.0009543429066593477
45.0,0.0008604263387186005
46.0,0.0007904882619965256
47.0,0.0007258089547721502
48.0,0.0006620022414005883
49.0,0.0006330998221537047
50.0,0.0005611085893233777
51.0,0.0005173386707159663
52.0,0.0005030162624438498
53.0,0.0004723465916649526
54.0,0.0004507750042246208
55.0,0.00043815242976031065
56.0,0.0003984367497550549
57.0,0.0003961526283165652
58.0,0.00038496169870732243
59.0,0.0003595168304168981
60.0,0.0003067206875795494
61.0,0.0002891945939539015
62.0,0.0002704100081873417
63.0,0.000253539121187811
64.0,0.0002404545257700938
65.0,0.00022821568871095752
66.0,0.00021720932837147552
67.0,0.00021502762250061655
68.0,0.00020193676047537603
69.0,0.00020206046951454253
70.0,0.00020803184565595578
71.0,0.00020000633114467797
72.0,0.00019081107282149036
73.0,0.00018431167722634688
74.0,0.0001853028632045873
75.0,0.00017827061030192457
76.0,0.00017419908006824334
77.0,0.00016402116141398004
78.0,0.0001593737365433669
79.0,0.00014367261620123974
80.0,0.0001251225720304649
81.0,0.00012125388579790084
82.0,0.00010814218649652867
83.0,0.00010494878549815368
84.0,9.78166037947979e-05
85.0,9.188704220828091e-05
86.0,7.949006776070877e-05
87.0,7.920026344703665e-05
88.0,7.86640118501232e-05
89.0,7.569008677580966e-05
90.0,7.175003838260834e-05
91.0,6.805977815605169e-05
92.0,6.550198634725151e-05
93.0,6.234551425666472e-05
94.0,6.729210701339532e-05
95.0,6.706045588091212e-05
96.0,6.886571675943652e-05
97.0,6.699795211338639e-05
98.0,6.570875659452053e-05
99.0,6.357286451682445e-05
100.0,6.188411213226122e-05
101.0,5.502489789109364e-05
102.0,5.421708280571716e-05
103.0,5.017382659753407e-05
104.0,4.799961984815541e-05
105.0,4.5721132800867645e-05
106.0,4.488152042296437e-05
107.0,4.313553648931229e-05
108.0,4.16419810987402e-05
109.0,4.0430828028356206e-05
110.0,3.9579926953450075e-05
111.0,3.844309077996317e-05
112.0,3.767471280413429e-05
113.0,3.681314324462461e-05
114.0,3.6390990054164725e-05
115.0,3.583855728009155e-05
116.0,3.551504030120126e-05
117.0,3.4909071218135577e-05
118.0,3.418494116564915e-05
119.0,3.327605398507818e-05
120.0,3.2857310016139375e-05
121.0,3.228264103381524e-05
122.0,3.18914875652537e-05
123.0,3.140349471345667e-05
124.0,3.081389276489818e-05
125.0,3.0750465747339704e-05


==> nv_center_meas_invT2_0.0100_lr_0.001_static_batchsize_1024_num_steps_128_max_resources_128.00_ll_True_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
1.0,0.04265
2.0,0.030073
3.0,0.030064
4.0,0.022444
5.0,0.016933
6.0,0.013776
7.0,0.01194
8.0,0.0095207
9.0,0.0078362
10.0,0.0067387
11.0,0.0056826
12.0,0.0046626
13.0,0.0040684
14.0,0.0034645
15.0,0.0030478
16.0,0.0026733
17.0,0.0023727
18.0,0.0023159
19.0,0.0021675
20.0,0.0019724
21.0,0.0017351
22.0,0.0017205
23.0,0.0015476
24.0,0.0013651
25.0,0.0011914
26.0,0.0010888
27.0,0.00098484
28.0,0.00091475
29.0,0.00080698
30.0,0.00074852
31.0,0.00068684
32.0,0.00066655
33.0,0.00061657
34.0,0.00056354
35.0,0.00052511
36.0,0.0004866
37.0,0.00045742
38.0,0.00043178
39.0,0.00038907
40.0,0.00035883
41.0,0.00034421
42.0,0.00031795
43.0,0.0002981
44.0,0.00028746
45.0,0.00027403
46.0,0.00025807
47.0,0.00024759
48.0,0.00024549
49.0,0.00023224
50.0,0.0002249
51.0,0.00020735
52.0,0.00019593
53.0,0.0001872
54.0,0.00017724
55.0,0.00016698
56.0,0.00016427
57.0,0.00015677
58.0,0.00015201
59.0,0.00014655
60.0,0.00014359
61.0,0.00013803
62.0,0.00013647
63.0,0.00013198
64.0,0.00012744
65.0,0.00012109
66.0,0.00011384
67.0,0.00010894
68.0,0.0001043
69.0,0.00010072
70.0,9.8352e-05
71.0,9.7478e-05
72.0,9.3886e-05
73.0,9.1973e-05
74.0,9.0871e-05
75.0,8.617e-05
76.0,8.4867e-05
77.0,8.3352e-05
78.0,7.9488e-05
79.0,7.7472e-05
80.0,7.5622e-05
81.0,7.4832e-05
82.0,7.2398e-05
83.0,7.0554e-05
84.0,6.8951e-05
85.0,6.6191e-05
86.0,6.4596e-05
87.0,6.3056e-05
88.0,6.1654e-05
89.0,5.9892e-05
90.0,5.8988e-05
91.0,5.7104e-05
92.0,5.6273e-05
93.0,5.4953e-05
94.0,5.3379e-05
95.0,5.2052e-05
96.0,5.0489e-05
97.0,4.9315e-05
98.0,4.8464e-05
99.0,4.7823e-05
100.0,4.6835e-05
101.0,4.5554e-05
102.0,4.4653e-05
103.0,4.422e-05
104.0,4.3111e-05
105.0,4.245e-05
106.0,4.2027e-05
107.0,4.1662e-05
108.0,4.1099e-05
109.0,4.05e-05
110.0,3.9667e-05
111.0,3.8877e-05
112.0,3.8037e-05
113.0,3.6678e-05
114.0,3.6418e-05
115.0,3.5886e-05
116.0,3.531e-05
117.0,3.4793e-05
118.0,3.4508e-05
119.0,3.4075e-05
120.0,3.3612e-05
121.0,3.3216e-05
122.0,3.2768e-05
123.0,3.2368e-05
124.0,3.1891e-05
125.0,3.1407e-05


==> nv_center_meas_invT2_0.1000_lr_0.001_PGH_batchsize_1024_num_steps_128_max_resources_128.00_ll_True_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
1.0,0.074464
2.0,0.067351
3.0,0.061269
4.0,0.056146
5.0,0.051761
6.0,0.047922
7.0,0.044575
8.0,0.041619
9.0,0.038963
10.0,0.03662
11.0,0.034419
12.0,0.032491
13.0,0.030762
14.0,0.029141
15.0,0.027701
16.0,0.026359
17.0,0.025143
18.0,0.024011
19.0,0.02297
20.0,0.02199
21.0,0.021083
22.0,0.020254
23.0,0.019482
24.0,0.018726
25.0,0.018023
26.0,0.017372
27.0,0.01677
28.0,0.01618
29.0,0.015635
30.0,0.015116
31.0,0.014629
32.0,0.014159
33.0,0.013732
34.0,0.01333
35.0,0.012937
36.0,0.012565
37.0,0.012209
38.0,0.011893
39.0,0.011581
40.0,0.011271
41.0,0.010988
42.0,0.010709
43.0,0.010444
44.0,0.010185
45.0,0.0099513
46.0,0.0097174
47.0,0.009495
48.0,0.0092895
49.0,0.0090829
50.0,0.0088903
51.0,0.0087086
52.0,0.0085339
53.0,0.0083602
54.0,0.0081962
55.0,0.0080444
56.0,0.0078909
57.0,0.0077458
58.0,0.0075993
59.0,0.0074615
60.0,0.0073374
61.0,0.0072048
62.0,0.0070767
63.0,0.0069569
64.0,0.0068419
65.0,0.0067209
66.0,0.0066002
67.0,0.0064857
68.0,0.0063862
69.0,0.0062896
70.0,0.0061899
71.0,0.0061009
72.0,0.006006
73.0,0.0059265
74.0,0.0058366
75.0,0.0057462
76.0,0.0056677
77.0,0.0055846
78.0,0.0055063
79.0,0.0054273
80.0,0.0053574
81.0,0.0052912
82.0,0.0052219
83.0,0.0051525
84.0,0.0050811
85.0,0.0050135
86.0,0.0049481
87.0,0.0048834
88.0,0.0048177
89.0,0.0047613
90.0,0.0046996
91.0,0.0046466
92.0,0.0045886
93.0,0.0045343
94.0,0.0044794
95.0,0.0044246
96.0,0.004373
97.0,0.0043226
98.0,0.0042778
99.0,0.0042299
100.0,0.0041868
101.0,0.0041388
102.0,0.0040962
103.0,0.0040495
104.0,0.0040077
105.0,0.0039664
106.0,0.0039283
107.0,0.0038889
108.0,0.0038478
109.0,0.0038064
110.0,0.0037692
111.0,0.0037276
112.0,0.0036891
113.0,0.0036562
114.0,0.0036182
115.0,0.0035806
116.0,0.0035459
117.0,0.0035161
118.0,0.0034836
119.0,0.0034529
120.0,0.0034207
121.0,0.0033945
122.0,0.0033659
123.0,0.0033403
124.0,0.003312
125.0,0.0032847


==> nv_center_meas_invT2_0.1000_lr_0.001_Sigma_batchsize_1024_num_steps_128_max_resources_128.00_ll_True_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
1.0,0.064838
2.0,0.051867
3.0,0.042917
4.0,0.036371
5.0,0.031479
6.0,0.027831
7.0,0.024983
8.0,0.022738
9.0,0.020944
10.0,0.019472
11.0,0.018257
12.0,0.017232
13.0,0.016342
14.0,0.015578
15.0,0.0149
16.0,0.014329
17.0,0.013808
18.0,0.013348
19.0,0.012942
20.0,0.01257
21.0,0.012217
22.0,0.011909
23.0,0.011616
24.0,0.011337
25.0,0.011074
26.0,0.010819
27.0,0.010589
28.0,0.010369
29.0,0.010162
30.0,0.0099696
31.0,0.0097812
32.0,0.0096037
33.0,0.0094226
34.0,0.0092603
35.0,0.0091149
36.0,0.0089708
37.0,0.0088272
38.0,0.0086945
39.0,0.0085609
40.0,0.0084421
41.0,0.0083188
42.0,0.0081971
43.0,0.0080825
44.0,0.0079697
45.0,0.0078659
46.0,0.0077556
47.0,0.0076574
48.0,0.0075564
49.0,0.0074571
50.0,0.0073653
51.0,0.007279
52.0,0.0071907
53.0,0.0071071
54.0,0.0070217
55.0,0.0069442
56.0,0.0068655
57.0,0.0067894
58.0,0.0067193
59.0,0.0066484
60.0,0.0065826
61.0,0.0065163
62.0,0.006458
63.0,0.0063932
64.0,0.0063333
65.0,0.0062784
66.0,0.0062198
67.0,0.006162
68.0,0.0061085
69.0,0.0060528
70.0,0.0059988
71.0,0.0059467
72.0,0.0058981
73.0,0.0058494
74.0,0.0057995
75.0,0.0057559
76.0,0.0057112
77.0,0.0056663
78.0,0.005621
79.0,0.0055748
80.0,0.0055348
81.0,0.0054945
82.0,0.0054568
83.0,0.0054217
84.0,0.005385
85.0,0.0053462
86.0,0.0053106
87.0,0.0052767
88.0,0.0052441
89.0,0.0052123
90.0,0.0051804
91.0,0.0051462
92.0,0.0051161
93.0,0.0050857
94.0,0.0050558
95.0,0.0050248
96.0,0.0049956
97.0,0.0049667
98.0,0.0049401
99.0,0.0049127
100.0,0.0048869
101.0,0.0048599
102.0,0.004833
103.0,0.0048063
104.0,0.0047815
105.0,0.0047566
106.0,0.004733
107.0,0.0047079
108.0,0.0046843
109.0,0.0046642
110.0,0.0046422
111.0,0.0046212
112.0,0.0045985
113.0,0.0045772
114.0,0.0045567
115.0,0.0045361
116.0,0.0045161
117.0,0.0044951
118.0,0.0044762
119.0,0.0044577
120.0,0.0044376
121.0,0.0044201
122.0,0.0044021
123.0,0.0043828
124.0,0.0043639
125.0,0.0043456


==> nv_center_meas_invT2_0.1000_lr_0.001_batchsize_1024_num_steps_128_max_resources_128.00_ll_True_cl_True_bound.csv <==
Resources,MSE
0.0,0.08333333333333333
1.0,0.03547357218871941
2.0,0.02253267237494367
3.0,0.01650982334489021
4.0,0.013027618551328819
5.0,0.010758472296933837
6.0,0.00916254352208173
7.0,0.007978935609989628
8.0,0.007066139061616733
9.0,0.006340752013188765
10.0,0.005750431282346177
11.0,0.00526066600031564
12.0,0.004847779716889665
13.0,0.004494988088281567
14.0,0.004190061174893154
15.0,0.003923876790268786
16.0,0.003689492325855963
17.0,0.003481530480799359
18.0,0.003295761650517435
19.0,0.003128813241137637
20.0,0.002977963073257892
21.0,0.0028409898008466155
22.0,0.002716062795371829
23.0,0.002601659858990036
24.0,0.002496504893149591
25.0,0.002399520095980804
26.0,0.0023097888852958845
27.0,0.002226526840781066
28.0,0.0021490587122840197
29.0,0.002076800066457602
30.0,0.0020092425155716297
31.0,0.0019459417385043498
32.0,0.0018865076969514039
33.0,0.0018305965914291468
34.0,0.0017779042065213526
35.0,0.001728160373282641
36.0,0.0016811243359558874
37.0,0.001636580855277155
38.0,0.0015943369152769365
39.0,0.0015542189272780965
40.0,0.001516070345664039
41.0,0.0014797496263632194
42.0,0.001445128471921154
43.0,0.0014120903172966943
44.0,0.0013805290187199734
45.0,0.0013503477145364931
46.0,0.0013214578322805722
47.0,0.0012937782205374355
48.0,0.001267234387672344
49.0,0.0012417578323875278
50.0,0.0012172854534388316
51.0,0.0011937590278026477
52.0,0.0011711247482081794
53.0,0.0011493328123024585
54.0,0.001128337056845621
55.0,0.0011080946312815117
56.0,0.0010885657058260037
57.0,0.001069713209888429
58.0,0.001051502597211415
59.0,0.0010339016345984845
60.0,0.0010168802115110842
61.0,0.0010004101681689494
62.0,0.0009844651400893896
63.0,0.0009690204172601917
64.0,0.000954052816363914
65.0,0.0009395405646638794
66.0,0.0009254631943287616
67.0,0.0009118014461170937
68.0,0.0008985371814685692
69.0,0.0008856533021583372
70.0,0.0008731336767659131
71.0,0.0008609630732937865
72.0,0.0008491270973439305
73.0,0.0008376121353246167
74.0,0.0008264053022164191
75.0,0.000815494393476045
76.0,0.000804867840700557
77.0,0.0007945146707133948
78.0,0.0007844244677679986
79.0,0.0007745873385953633
80.0,0.0007649938800489598
81.0,0.0007556351491245967
82.0,0.0007465026351543021
83.0,0.0007375882339924914
84.0,0.0007288842240298552
85.0,0.0007203832438857472
86.0,0.0007120782716436192
87.0,0.0007039626055063956
88.0,0.0006960298457597861
89.0,0.0006882738779415106
90.0,0.000680688857123409
91.0,0.0006732691932215258
92.0,0.0006660095372565736
93.0,0.0006589047684938097
94.0,0.0006519499823973505
95.0,0.0006451404793393761
96.0,0.0006384717540096027
97.0,0.000631939485474871
98.0,0.0006255395278427644
99.0,0.0006192679014868622
100.0,0.0006131207847946046
101.0,0.0006070945064018115
102.0,0.0006011855378807008
103.0,0.0005953904868508011
104.0,0.0005897060904845027
105.0,0.0005841292093811152
106.0,0.000578656821785272
107.0,0.0005732860181273039
108.0,0.0005680139958648582
109.0,0.0005628380546065481
110.0,0.0005577555914998049
111.0,0.0005527640968663803
112.0,0.0005478611500701262
113.0,0.0005430444156027522
114.0,0.0005383116393742666
115.0,0.0005336606451957201
116.0,0.0005290893314427208
117.0,0.0005245956678889746
118.0,0.0005201776926998263
119.0,0.0005158335095764491
120.0,0.0005115612850419481
121.0,0.000507359245861217
122.0,0.0005032256765869222
123.0,0.0004991589172244768
124.0,0.0004951573610093289
125.0,0.0004912194522903108


==> nv_center_meas_invT2_0.1000_lr_0.001_batchsize_1024_num_steps_128_max_resources_128.00_ll_True_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
1.0,0.061827
2.0,0.049186
3.0,0.040506
4.0,0.034293
5.0,0.029621
6.0,0.02601
7.0,0.023146
8.0,0.020827
9.0,0.018956
10.0,0.017403
11.0,0.016107
12.0,0.015032
13.0,0.014109
14.0,0.013309
15.0,0.012605
16.0,0.011958
17.0,0.011358
18.0,0.010798
19.0,0.010266
20.0,0.0097633
21.0,0.0092865
22.0,0.0088404
23.0,0.008421
24.0,0.0080299
25.0,0.0076622
26.0,0.0073169
27.0,0.0069941
28.0,0.0066933
29.0,0.0064098
30.0,0.0061484
31.0,0.0059028
32.0,0.0056773
33.0,0.0054598
34.0,0.0052592
35.0,0.0050702
36.0,0.0048936
37.0,0.0047256
38.0,0.0045687
39.0,0.0044192
40.0,0.0042778
41.0,0.0041469
42.0,0.0040215
43.0,0.003904
44.0,0.0037922
45.0,0.0036866
46.0,0.0035877
47.0,0.0034929
48.0,0.0034023
49.0,0.0033169
50.0,0.0032362
51.0,0.0031593
52.0,0.0030861
53.0,0.0030166
54.0,0.0029502
55.0,0.0028867
56.0,0.0028256
57.0,0.0027669
58.0,0.0027116
59.0,0.0026582
60.0,0.0026065
61.0,0.0025572
62.0,0.0025097
63.0,0.0024639
64.0,0.0024199
65.0,0.0023767
66.0,0.0023351
67.0,0.0022946
68.0,0.0022558
69.0,0.0022182
70.0,0.0021817
71.0,0.0021462
72.0,0.002113
73.0,0.0020807
74.0,0.0020493
75.0,0.00202
76.0,0.0019924
77.0,0.0019657
78.0,0.0019407
79.0,0.001917
80.0,0.0018947
81.0,0.0018737
82.0,0.001854
83.0,0.0018361
84.0,0.0018186
85.0,0.001802
86.0,0.0017863
87.0,0.0017706
88.0,0.0017559
89.0,0.0017409
90.0,0.0017262
91.0,0.0017116
92.0,0.0016969
93.0,0.0016821
94.0,0.0016675
95.0,0.0016525
96.0,0.0016375
97.0,0.0016225
98.0,0.0016076
99.0,0.0015924
100.0,0.0015773
101.0,0.0015625
102.0,0.001548
103.0,0.0015336
104.0,0.0015193
105.0,0.0015054
106.0,0.0014913
107.0,0.0014777
108.0,0.0014648
109.0,0.0014519
110.0,0.0014391
111.0,0.0014267
112.0,0.0014145
113.0,0.0014025
114.0,0.0013909
115.0,0.0013796
116.0,0.0013688
117.0,0.0013581
118.0,0.0013475
119.0,0.0013374
120.0,0.0013274
121.0,0.0013177
122.0,0.0013082
123.0,0.0012989
124.0,0.0012898
125.0,0.0012809


==> nv_center_meas_invT2_0.1000_lr_0.001_batchsize_1024_num_steps_128_max_resources_128.00_ll_True_cl_True_fiderer.csv <==
Resources,MSE
0.0,0.08333333333333333
1.0,0.08284760142859073
2.0,0.07109344061907898
3.0,0.06285367304337675
4.0,0.05643086958435251
5.0,0.05182790629516386
6.0,0.046817317018838955
7.0,0.043331448242803765
8.0,0.04047126882809202
9.0,0.03720177769826474
10.0,0.03422718625113217
11.0,0.03207609174890441
12.0,0.02898073213346628
13.0,0.027259531854471514
14.0,0.02675473696369083
15.0,0.025301412958084326
16.0,0.024121387241354566
17.0,0.02252486261717651
18.0,0.021401800172049654
19.0,0.019927811453140206
20.0,0.018548928390927876
21.0,0.017031740165503222
22.0,0.015741852911444757
23.0,0.01479900914268461
24.0,0.013818183221007377
25.0,0.012870690382691879
26.0,0.012235999655651631
27.0,0.011378377026766046
28.0,0.010703070589346678
29.0,0.010189082944531951
30.0,0.009724447166537113
31.0,0.00922324706825291
32.0,0.008759714485940288
33.0,0.008276516211119129
34.0,0.007937654693399696
35.0,0.007647400128286365
36.0,0.007314647959548584
37.0,0.007008133354260045
38.0,0.006755370065974435
39.0,0.006500329890202352
40.0,0.006251374892865557
41.0,0.006047912067176851
42.0,0.005818331305703572
43.0,0.0056985661147675925
44.0,0.005564602842123529
45.0,0.00542158765716748
46.0,0.005216866402365876
47.0,0.0050548901886776736
48.0,0.0048978134138027325
49.0,0.004779573905609072
50.0,0.004622125334528015
51.0,0.004482072148510148
52.0,0.004380495674289873
53.0,0.004256657387341006
54.0,0.004138765766021734
55.0,0.004062234619737134
56.0,0.003982250632182255
57.0,0.003890792792045512
58.0,0.0038106157823154106
59.0,0.003723055143832434
60.0,0.003650504019718173
61.0,0.0035741601456297863
62.0,0.0034733398648970192
63.0,0.0034083022338567766
64.0,0.003353790617615338
65.0,0.00326769623228489
66.0,0.003217763020867253
67.0,0.003126379445867922
68.0,0.0030834857296217467
69.0,0.0030100569428204924
70.0,0.0029418200082268965
71.0,0.0028814642067305344
72.0,0.002848696888444387
73.0,0.0027956959126678657
74.0,0.0027497659015199563
75.0,0.002727422213665192
76.0,0.0026909489769482223
77.0,0.0026442089561451994
78.0,0.0026068120385550728
79.0,0.002564364410838284
80.0,0.0025149325921664926
81.0,0.0024801257887557128
82.0,0.0024358248688729233
83.0,0.002388371507710615
84.0,0.0023386764474233723
85.0,0.002299045756988386
86.0,0.0022636819591576327
87.0,0.0022205598063342077
88.0,0.0021987821661529415
89.0,0.002175675783946728
90.0,0.002166188682236687
91.0,0.002143198227235852
92.0,0.002113567027394437
93.0,0.002077295709873605
94.0,0.0020602900060418465
95.0,0.0020442019291589154
96.0,0.0020140560501969973
97.0,0.00198163943661974
98.0,0.0019633121178637414
99.0,0.0019344670460626264
100.0,0.001912688254406475
101.0,0.0018820187140774632
102.0,0.0018548107570763093
103.0,0.0018209160382214446
104.0,0.0017924169204786824
105.0,0.0017712369416984046
106.0,0.0017513457665488208
107.0,0.001727728987334504
108.0,0.0017079819667417933
109.0,0.0016849164832337799
110.0,0.0016641682580692415
111.0,0.0016463973927883409
112.0,0.00163023383842322
113.0,0.0016118467840202228
114.0,0.0016003340157207603
115.0,0.0015828033744075055
116.0,0.001567551129925133
117.0,0.0015564249361437906
118.0,0.0015378324983773165
119.0,0.0015257064348621536
120.0,0.0015108459675221792
121.0,0.00149908291044299
122.0,0.001487582466479414
123.0,0.001476136858935647
124.0,0.0014661031948671143
125.0,0.0014567866513038807


==> nv_center_meas_invT2_0.1000_lr_0.001_static_batchsize_1024_num_steps_128_max_resources_128.00_ll_True_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
1.0,0.061416
2.0,0.048725
3.0,0.040156
4.0,0.034112
5.0,0.029646
6.0,0.026269
7.0,0.02362
8.0,0.021493
9.0,0.01977
10.0,0.018236
11.0,0.016886
12.0,0.015775
13.0,0.014814
14.0,0.013981
15.0,0.013247
16.0,0.012602
17.0,0.012033
18.0,0.011551
19.0,0.010797
20.0,0.010151
21.0,0.0095903
22.0,0.0090987
23.0,0.0087656
24.0,0.0084701
25.0,0.0080755
26.0,0.0077225
27.0,0.0074098
28.0,0.0071349
29.0,0.0069161
30.0,0.0066719
31.0,0.006481
32.0,0.0063076
33.0,0.0061454
34.0,0.0059987
35.0,0.0058022
36.0,0.0056229
37.0,0.005441
38.0,0.0052811
39.0,0.0051338
40.0,0.0049974
41.0,0.0048711
42.0,0.0047518
43.0,0.0046076
44.0,0.004473
45.0,0.0043487
46.0,0.0042495
47.0,0.0041557
48.0,0.0040678
49.0,0.0039852
50.0,0.0038815
51.0,0.0038057
52.0,0.0037284
53.0,0.003659
54.0,0.0035669
55.0,0.0035024
56.0,0.0034416
57.0,0.0033579
58.0,0.0033018
59.0,0.0032256
60.0,0.0031696
61.0,0.0031185
62.0,0.0030512
63.0,0.0029878
64.0,0.0029285
65.0,0.0028709
66.0,0.0028158
67.0,0.0027635
68.0,0.0027145
69.0,0.0026721
70.0,0.0026264
71.0,0.0025828
72.0,0.0025403
73.0,0.0025005
74.0,0.0024624
75.0,0.0024254
76.0,0.00239
77.0,0.0023553
78.0,0.0023228
79.0,0.0022923
80.0,0.0022612
81.0,0.0022309
82.0,0.0021998
83.0,0.0021702
84.0,0.0021419
85.0,0.0021151
86.0,0.0020862
87.0,0.0020594
88.0,0.0020331
89.0,0.0020077
90.0,0.0019836
91.0,0.0019588
92.0,0.0019342
93.0,0.001911
94.0,0.001889
95.0,0.0018673
96.0,0.0018451
97.0,0.0018235
98.0,0.0018027
99.0,0.0017827
100.0,0.0017629
101.0,0.0017438
102.0,0.0017244
103.0,0.0017061
104.0,0.0016867
105.0,0.0016688
106.0,0.0016505
107.0,0.001634
108.0,0.0016165
109.0,0.0015998
110.0,0.0015833
111.0,0.0015671
112.0,0.0015513
113.0,0.0015357
114.0,0.0015206
115.0,0.0015058
116.0,0.001491
117.0,0.0014767
118.0,0.0014633
119.0,0.0014498
120.0,0.001436
121.0,0.0014232
122.0,0.0014103
123.0,0.0013976
124.0,0.0013852
125.0,0.0013727


==> nv_center_meas_invT2_min_0.0900_invT2_max_0.1100_lr_0.001_static_batchsize_256_num_steps_512_max_resources_512.00_ll_True_cl_True_traj_0.csv <==
Resources,Tau
510.99904000000004,11.67
510.00064,14.38
508.99968,14.7
508.00128,16.027
507.00032,15.429
505.99936,14.866
505.00095999999996,15.092
504.0,11.736
502.99904000000004,11.986
502.00064,12.54
500.99968,8.233
499.99872,13.526
499.00032,11.574
497.99936,5.3478
497.00095999999996,9.3586
496.0,11.609
494.99904000000004,11.259
494.00064,11.145
492.99968,11.224
492.00128,15.543
491.00032,11.76
489.99936,9.5902
489.00095999999996,14.338
488.0,13.098
486.99904000000004,11.462
486.00064,12.567
484.99968,17.735
483.99872,17.299
483.00032,14.906
481.99936,9.359
481.00095999999996,11.49
480.0,12.89
478.99904000000004,14.758
478.00064,11.327
476.99968,13.727
476.00128,11.698
475.00032,16.888
473.99936,15.617
473.00095999999996,8.7809
472.0,8.9874
470.99904000000004,12.686
470.00064,12.857
468.99968,14.01
467.99872,12.597
467.00032,12.136
465.99936,11.932
465.00095999999996,11.918
464.0,14.314
462.99904000000004,8.0066
462.00064,12.06
460.99968,5.2372
460.00128,13.557
459.00032,13.313
457.99936,6.1794
457.00095999999996,6.2918
456.0,11.247
454.99904000000004,14.807
454.00064,9.1347
452.99968,11.659
451.99872,8.9556
451.00032,13.602
449.99936,9.0339
449.00095999999996,12.611
448.0,6.7585
446.99904000000004,12.061
446.00064,11.259
444.99968,10.555
444.00128,8.64
443.00032,11.766
441.99936,9.7059
441.00095999999996,13.152
440.0,7.3556
438.99904000000004,13.743
438.00064,8.9268
436.99968,12.516
435.99872,13.874
435.00032,8.7211
433.99936,12.359
433.00095999999996,6.8044
432.0,14.071
430.99904000000004,9.0325
430.00064,10.89
428.99968,11.225
428.00128,10.803
427.00032,12.859
425.99936,9.1294
425.00095999999996,12.822
424.0,8.138
422.99904000000004,7.1912
422.00064,10.328
420.99968,12.331
419.99872,8.1948
419.00032,9.8137
417.99936,10.905
417.00095999999996,12.179
416.0,11.573
414.99904000000004,11.623
414.00064,11.645
412.99968,5.3821
412.00128,9.5979
411.00032,11.572
409.99936,12.94
409.00095999999996,8.9474
408.0,9.8519
406.99904000000004,13.666
406.00064,8.641
404.99968,8.581
403.99872,12.342
403.00032,9.5993
401.99936,5.7463
401.00095999999996,8.8635
400.0,12.681
398.99904000000004,8.1969
398.00064,5.9533
396.99968,2.9695
396.00128,6.0593
395.00032,13.999
393.99936,12.216
393.00095999999996,1.7518
392.0,8.2241
390.99904000000004,12.014
390.00064,11.536
388.99968,12.75
387.99872,3.2519
387.00032,6.1007
385.99936,9.2753
385.00095999999996,8.7939
384.0,11.951
382.99904,7.1165
382.00064,9.0042
380.99968,11.849
380.00128,11.675
379.00032,6.8422
377.99936,10.963
377.00096,8.7737
376.0,12.381
374.99904,5.8383
374.00064,9.5049
372.99968,8.7938
371.99872,5.6259
371.00032,12.576
369.99936,13.011
369.00096,9.529
368.0,10.428
366.99904,5.9548
366.00064,7.4569
364.99968,4.3011
364.00128,10.921
363.00032,8.0348
361.99936,12.304
361.00096,12.851
360.0,11.659
358.99904,8.0961
358.00064,11.814
356.99968,9.0167
355.99872,15.116
355.00032,4.8897
353.99936,5.3401
353.00096,9.4585
352.0,8.4613
350.99904,11.768
350.00064,11.638
348.99968,6.282
348.00128,4.6517
347.00032,9.5723
345.99936,3.9789
345.00096,11.14
344.0,5.2424
342.99904,15.195
342.00064,9.5697
340.99968,11.998
339.99872,9.5512
339.00032,13.003
337.99936,6.3236
337.00096,6.8715
336.0,11.735
334.99904,9.3788
334.00064,8.8947
332.99968,5.6581
332.00128,11.838
331.00032,13.433
329.99936,15.184
329.00096,10.597
328.0,7.2649
326.99904,8.4372
326.00064,9.3269
324.99968,5.6834
323.99872,9.2311
323.00032,11.206
321.99936,5.4238
321.00096,10.619
320.0,11.556
318.99904,6.191
318.00064,13.226
316.99968,8.9147
316.00128,5.0826
315.00032,8.8324
313.99936,11.569
313.00096,8.5084
312.0,5.4648
310.99904,8.6762
310.00064,4.0722
308.99968,11.021
307.99872,3.5024
307.00032,11.109
305.99936,6.3956
305.00096,1.2333
304.0,3.4517
302.99904,11.576
302.00064,8.3402
300.99968,6.3616
300.00128,12.646
299.00032,11.737
297.99936,12.055
297.00096,8.9094
296.0,6.2128
294.99904,8.3914
294.00064,11.493
292.99968,5.8111
291.99872,8.7352
291.00032,6.1462
289.99936,3.4486
289.00096,3.1906
288.0,7.5007
286.99904,7.1405
286.00064,5.7931
284.99968,8.8918
284.00128,1.4659
283.00032,6.3318
281.99936,3.5839
280.999936,8.1585
280.0,8.1695
279.000064,8.3844
278.000128,5.689
276.999936,9.1949
276.0,11.217
275.000064,9.0026
273.999872,11.298
272.999936,5.9511
272.0,11.003
271.000064,5.3517
270.000128,15.247
268.999936,12.404
268.0,7.5159
267.000064,0.84963
265.999872,5.9162
264.999936,6.1226
264.0,5.7027
263.000064,8.1349
262.000128,5.8353
260.999936,3.2431
260.0,3.0918
259.000064,9.04
258.0,8.9658
256.9999872,9.8337
256.0,3.4025
255.0000128,5.7455
254.0,8.2972
252.999936,4.8522
252.0,4.3279
251.000064,4.52
249.999872,7.1242
248.999936,4.3566
248.0,3.8126
247.000064,6.0507
246.000128,9.2907
244.999936,8.6432
244.0,8.0845
243.000064,6.5227
241.999872,8.3668
240.999936,10.006
240.0,8.1159
239.000064,8.2919
238.000128,6.8369
236.999936,3.5347
236.0,10.479
235.000064,2.8738
233.999872,7.1783
232.999936,2.7665
232.0,8.4136
231.000064,4.0235
230.00064,11.493
228.99968,9.3406
227.99872,5.5438
227.00032,11.6
225.99936,7.4375
225.00096,5.3245
224.0,9.764
222.99904,3.3598
222.00064,5.5744
220.99968,6.0499
220.00128,8.6897
219.00032,5.3506
217.99936,5.8653
217.00096,5.9964
216.0,2.9983
214.99904,1.3297
214.00064,7.1125
212.99968,6.0654
211.99872,0.21911
211.00032,6.5362
209.99936,7.0005
209.00096,3.7184
208.0,9.8401
206.99904,1.8241
206.00064,2.6932
204.99968,12.035
204.00128,2.8156
203.00032,7.8218
201.99936,5.2161
201.00096,5.9761
200.0,4.1194
198.99904,9.8731
198.00064,7.2921
196.99968,9.1822
195.99872,5.7359
195.00032,5.7484
193.99936,8.8768
193.00096,2.798
192.0,3.2461
190.99903999999998,9.5573
190.00064,3.8665
188.99968,4.8556
188.00128,11.596
187.00032,7.1249
185.99936,3.5544
185.00096000000002,8.6761
184.0,2.6196
182.99903999999998,5.25
182.00064,10.16
180.99968,6.3903
179.99872,6.7069
179.00032,6.643
177.99936,5.596
177.00096000000002,5.9751
176.0,7.1208
174.99903999999998,6.3555
174.00064,12.122
172.99968,8.9745
172.00128,5.2341
171.00032,6.497
169.99936,2.1744
169.00096000000002,7.1665
168.0,9.1449
166.99903999999998,9.5764
166.00064,8.0133
164.99968,4.0313
163.99872,8.81
163.00032,11.556
161.99936,7.5191
161.00096000000002,6.8303
160.0,3.1934
158.99903999999998,11.718
158.00064,9.0757
156.99968,4.3202
156.00128,5.8447
155.00032,0.31213
153.99936,0.558
153.00096000000002,9.4126
152.0,5.6234
150.99903999999998,10.712
150.00064,8.7635
148.99968,5.0824
147.99872,9.609
147.00032,3.659
145.99936,8.6785
145.00096000000002,1.1293
144.0,3.4818
142.99903999999998,7.1099
142.00064,3.316
140.99968,5.8227
140.00128,10.725
139.00032,7.1786
137.99936,6.4349
137.00096000000002,9.2115
136.0,5.4284
134.99903999999998,7.3056
134.00064,0.74176
132.99968,3.3681
131.99872,9.0832
131.00032,4.0846
129.99936,2.9367
129.00096000000002,3.0687
128.0,11.899
126.99904000000001,9.1533
126.00064,6.5458
124.99968000000001,8.7614
124.00128000000001,9.1426
123.00031999999999,6.239
121.99936,11.37
121.00095999999999,5.9412
120.0,5.442
118.99904000000001,8.9318
118.00064,5.5649
116.99968000000001,8.9735
115.99871999999999,0.95342
115.00031999999999,6.3465
113.99936,6.0496
113.00095999999999,3.2712
112.0,3.4271
110.99904000000001,5.5472
110.00064,5.3099
108.99968000000001,8.4258
108.00128000000001,8.8098
107.00031999999999,3.2023
105.99936,6.4579
105.00095999999999,3.0569
104.0,5.3754
102.99904000000001,3.4838
102.00064,9.2671
100.99968000000001,0.21018
99.99871999999999,6.6424
99.00031999999999,9.3179
97.99936,2.8166
97.00095999999999,3.7054
96.0,4.6436
94.99904000000001,5.377
94.00064,11.468
92.99968000000001,8.5679
92.00128000000001,8.4793
91.00031999999999,6.6084
89.99936,6.6453
89.00095999999999,9.5048
88.0,6.5357
86.99904000000001,4.9232
86.00064,2.7959
84.99968000000001,5.3378
83.99871999999999,8.5858
83.00031999999999,3.9074
81.99936,6.4672
81.00095999999999,3.8412
80.0,2.5995
78.99904000000001,9.0002
78.00064,4.1725
76.99968000000001,3.6627
76.00128000000001,6.5285
75.00031999999999,11.764
73.99936,2.8268
73.00095999999999,5.4149
72.0,5.894
70.99904000000001,8.2302
70.00064,2.4397
68.99968000000001,3.2751
67.99871999999999,5.7878
67.00031999999999,6.2382
65.99936,3.7942
65.00095999999999,3.2167
64.0,3.4359
62.99904000000001,6.0872
62.000640000000004,8.2273
60.99968000000001,8.6665
60.00128000000001,6.3007
59.00031999999999,9.7008
57.999359999999996,6.0336
57.00095999999999,4.5972
56.0,5.9614
54.99904000000001,8.9762
54.000640000000004,1.0797
52.99968000000001,6.4081
51.99871999999999,8.8005
51.00031999999999,4.7766
49.999359999999996,6.0174
49.00095999999999,5.5024
48.0,0.97548
46.99904000000001,5.4617
46.000640000000004,9.053
44.99968000000001,8.6468
44.00128000000001,3.1817
43.00031999999999,0.90439
41.999359999999996,6.5191
41.00095999999999,3.4929
40.0,8.9136
38.99904000000001,4.9077
38.000640000000004,6.1292
36.99968000000001,5.6816
35.99871999999999,7.6392
35.00031999999999,3.0526
33.999359999999996,8.2913
33.00095999999999,6.2496
32.0,2.9368
30.999040000000008,3.691
30.000640000000004,6.3559
28.999680000000012,6.0032
28.00128000000001,7.366
27.000319999999988,3.7905
25.999359999999996,3.0914
25.000959999999992,8.7191
24.0,3.3123
22.999040000000008,6.2681
22.000640000000004,9.1916
20.999680000000012,6.2666
19.99871999999999,3.0439
19.000319999999988,6.4382
17.999359999999996,3.3572
17.000959999999992,5.9407
16.0,3.2736
14.999040000000008,2.967
14.000640000000004,3.3275
12.999680000000012,5.0105
12.001280000000008,8.8393
11.000319999999988,6.247
9.999359999999996,6.1412
9.000959999999992,3.4484
8.0,6.1751
6.999040000000008,3.3843
6.000640000000004,3.49
4.999680000000012,3.653
3.9987199999999916,5.6521
3.000319999999988,3.2741
1.9993599999999958,6.8122
1.000959999999992,3.2276
0.0,3.3845


==> nv_center_meas_lr_0.0001_PGH_batchsize_2048_num_steps_24_max_resources_24.00_ll_True_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
1.0,0.066786
2.0,0.054569
3.0,0.045428
4.0,0.038408
5.0,0.032885
6.0,0.028531
7.0,0.024891
8.0,0.02188
9.0,0.019337
10.0,0.01723
11.0,0.015393
12.0,0.013799
13.0,0.012419
14.0,0.011213
15.0,0.010179
16.0,0.0092478
17.0,0.0084332
18.0,0.007706
19.0,0.0070662
20.0,0.0065083


==> nv_center_meas_lr_0.0001_Sigma_batchsize_2048_num_steps_24_max_resources_24.00_ll_True_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
1.0,0.039814
2.0,0.032666
3.0,0.022247
4.0,0.018114
5.0,0.014971
6.0,0.012652
7.0,0.010916
8.0,0.0095281
9.0,0.0084063
10.0,0.0074465
11.0,0.0067271
12.0,0.0061467
13.0,0.0056498
14.0,0.0051822
15.0,0.0047665
16.0,0.0044383
17.0,0.0041716
18.0,0.0039407
19.0,0.003742
20.0,0.0035665


==> nv_center_meas_lr_0.0001_batchsize_2048_num_steps_24_max_resources_24.00_ll_True_cl_True_bound.csv <==
Resources,MSE
0.0,0.08333333333333333
1.0,0.020833333333333332
2.0,0.005208333333333333
3.0,0.0013020833333333333
4.0,0.0003255208333333333
5.0,8.138020833333333e-05
6.0,2.0345052083333332e-05
7.0,5.086263020833333e-06
8.0,1.2715657552083333e-06
9.0,3.178914388020833e-07
10.0,7.947285970052083e-08
11.0,1.9868214925130207e-08
12.0,4.967053731282552e-09
13.0,1.241763432820638e-09
14.0,3.104408582051595e-10
15.0,7.761021455128987e-11
16.0,1.9402553637822468e-11
17.0,4.850638409455617e-12
18.0,1.2126596023639042e-12
19.0,3.0316490059097606e-13
20.0,7.579122514774402e-14


==> nv_center_meas_lr_0.0001_batchsize_2048_num_steps_24_max_resources_24.00_ll_True_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
1.0,0.040567
2.0,0.029024
3.0,0.023393
4.0,0.019262
5.0,0.014542
6.0,0.012591
7.0,0.0093773
8.0,0.0074009
9.0,0.0057789
10.0,0.0047999
11.0,0.0039731
12.0,0.003382
13.0,0.0028231
14.0,0.0023615
15.0,0.0019814
16.0,0.00168
17.0,0.0014473
18.0,0.0012459
19.0,0.0010737
20.0,0.00093623


==> nv_center_meas_lr_0.0001_batchsize_2048_num_steps_24_max_resources_24.00_ll_True_cl_True_fiderer.csv <==
Resources,MSE
0.0,0.08333333333333333
1.0,0.05337132421252275
2.0,0.035085765144242706
3.0,0.02647823783783162
4.0,0.020182471310282713
5.0,0.015516150111600766
6.0,0.012808779735801929
7.0,0.010002626347692124
8.0,0.008312637619217597
9.0,0.006858617325750926
10.0,0.0055107681577774865
11.0,0.004449985211424053
12.0,0.0033207572613406853
13.0,0.002716141644426308
14.0,0.002355195182486638
15.0,0.0019770217968665582
16.0,0.0016120274381167413
17.0,0.0013280261854630587
18.0,0.0010858748313749827
19.0,0.0008673956268475524
20.0,0.0007146728154755638


==> nv_center_meas_lr_0.0001_static_batchsize_2048_num_steps_24_max_resources_24.00_ll_True_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
1.0,0.039632
2.0,0.026006
3.0,0.01809
4.0,0.014613
5.0,0.012488
6.0,0.0088848
7.0,0.0069105
8.0,0.0053377
9.0,0.004472
10.0,0.0037268
11.0,0.0030651
12.0,0.0024962
13.0,0.0021159
14.0,0.0017446
15.0,0.0014908
16.0,0.0012161
17.0,0.0010504
18.0,0.00087508
19.0,0.0007374
20.0,0.00064068


==> nv_center_time_invT2_0.0100_lr_0.001_PGH_batchsize_64_num_steps_2560_max_resources_2560.00_ll_False_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
19.899,0.046918
73.356,0.031098
123.99,0.025633
174.29,0.022225
224.45,0.020073
274.59,0.018164
324.61,0.016881
374.74,0.015644
424.71,0.014357
474.72,0.01375
524.8,0.012827
574.82,0.012045
624.92,0.011929
674.9,0.011399
724.92,0.010771
774.86,0.01036
824.85,0.010111
874.95,0.0095639
924.86,0.009004
974.87,0.0089428
1024.9,0.0087812
1074.9,0.0082687
1124.9,0.0081329
1175.0,0.0078465
1224.9,0.0074665
1274.9,0.0074781
1325.0,0.0071068
1375.0,0.0069253
1425.0,0.0066524
1475.0,0.0066664
1525.1,0.0066095
1575.0,0.0064359
1625.0,0.0061416
1675.0,0.005845
1725.0,0.0057066
1775.1,0.005617
1825.0,0.0054084
1875.1,0.005424
1925.1,0.0051892
1975.1,0.0050148
2025.1,0.0049657
2075.0,0.0048063
2125.1,0.0046985
2175.1,0.0046416
2225.2,0.0045677
2275.2,0.0043077
2325.3,0.0042612
2375.4,0.0042523
2425.6,0.0040513
2476.2,0.0039094


==> nv_center_time_invT2_0.0100_lr_0.001_Sigma_batchsize_64_num_steps_2560_max_resources_2560.00_ll_False_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
22.554,0.025006
73.912,0.01182
124.23,0.0092423
174.56,0.0085192
224.66,0.0082739
274.73,0.008102
324.77,0.0081034
374.82,0.0080371
424.84,0.0080056
474.86,0.0080395
524.88,0.0080719
574.88,0.0080905
624.89,0.008159
674.91,0.0081773
724.92,0.0081695
774.92,0.008206
824.92,0.0082387
874.92,0.0082065
924.93,0.0082716
974.95,0.0082522
1025.0,0.0082423
1075.0,0.0082968
1125.0,0.0083177
1174.9,0.0083857
1224.9,0.0083698
1275.0,0.0083651
1325.0,0.0083799
1375.0,0.0083964
1425.0,0.0084084
1474.9,0.0083959
1524.9,0.008385
1574.9,0.0083272
1625.0,0.0083304
1675.0,0.0083475
1725.0,0.0083417
1775.0,0.0083644
1825.0,0.0083062
1875.0,0.0083017
1925.0,0.0082773
1975.0,0.0083047
2025.0,0.0082317
2075.0,0.0082243
2125.0,0.0082193
2175.0,0.00823
2225.0,0.0082188
2274.9,0.0081627
2325.0,0.0081401
2375.0,0.0081245
2425.0,0.0081074
2475.0,0.0080631


==> nv_center_time_invT2_0.0100_lr_0.001_batchsize_64_num_steps_2560_max_resources_2560.00_ll_False_cl_True_bound.csv <==
Resources,MSE
0.0,0.08333333333333333
25.427,0.0007792106596018234
73.344,0.0002717982170036965
123.87,0.00016114736926919668
174.02,0.0001147710317915758
224.21,8.910670527957229e-05
274.37,7.283055970285132e-05
324.44,6.159911297277319e-05
374.48,5.33731853116994e-05
424.55,4.708208761976506e-05
474.56,4.212299915754002e-05
524.58,3.8108303799397885e-05
574.55,3.479531655039232e-05
624.56,3.2010243277848916e-05
674.64,2.9634898055950688e-05
724.66,2.7590012415505586e-05
774.81,2.5804786787949166e-05
824.74,2.4243011951804894e-05
874.69,2.2858971574868847e-05
924.82,2.1620219229022983e-05
974.93,2.0509244541977298e-05
1024.8,1.9511433700148287e-05
1074.7,1.8605689619885762e-05
1124.8,1.777714570148617e-05
1174.8,1.7020697167755993e-05
1224.9,1.6324664936252182e-05
1274.9,1.5684552284455037e-05
1325.0,1.5091606048715705e-05
1374.9,1.4543973704495542e-05
1424.8,1.4034693762982092e-05
1474.9,1.355803516954323e-05
1525.0,1.3112690461828958e-05
1574.8,1.2698090207232832e-05
1624.7,1.2308146762341995e-05
1674.9,1.1939300595771099e-05
1725.1,1.1591918114690437e-05
1775.2,1.1264813229396656e-05
1824.9,1.0958063491019866e-05
1874.7,1.0667008010923017e-05
1925.0,1.0388315223037127e-05
1975.2,1.0124326732272304e-05
2024.7,9.876835856864895e-06
2074.7,9.638832930108823e-06
2125.2,9.409816320385428e-06
2175.0,9.194387745720013e-06
2224.6,8.989410474461085e-06
2275.1,8.789895136551022e-06
2325.1,8.600892772669803e-06
2374.7,8.4212653793359e-06
2425.1,8.24626650284084e-06
2475.0,8.080024563274672e-06


==> nv_center_time_invT2_0.0100_lr_0.001_batchsize_64_num_steps_2560_max_resources_2560.00_ll_False_cl_True_eval.csv <==
Resources,MSE
0.0,0.08333333333333333
25.413,0.014954
73.345,0.0043965
123.87,0.0026358
174.02,0.0016773
224.22,0.0011941
274.37,0.000877
324.42,0.00069355
374.48,0.00056084
424.55,0.00046675
474.54,0.00039716
524.59,0.00034412
574.61,0.00030232
624.64,0.00026872
674.73,0.00023952
724.72,0.00021887
774.74,0.00019927
824.76,0.00018392
874.76,0.00016957
924.8,0.00016112
974.83,0.00014976
1024.8,0.00013992
1074.8,0.0001313
1124.9,0.00012581
1174.9,0.0001189
1224.9,0.00011367
1274.9,0.00010903
1324.9,0.0001039
1375.0,0.00010113
1424.9,9.6352e-05
1474.9,9.2208e-05
1524.9,8.9602e-05
1574.8,8.5369e-05
1624.8,8.3854e-05
1674.9,8.2139e-05
1724.9,7.9316e-05
1775.0,7.609e-05
1824.9,7.6217e-05
1874.8,7.4719e-05
1924.9,7.2185e-05
1975.0,6.9645e-05
2025.0,6.9998e-05
2074.8,6.7942e-05
2124.9,6.4789e-05
2175.1,6.5624e-05
2224.9,6.4348e-05
2274.8,6.1175e-05
2325.1,6.2824e-05
2375.0,6.0659e-05
2424.8,5.8133e-05
2475.1,5.8536e-05


==> nv_center_time_invT2_0.0100_lr_0.001_batchsize_64_num_steps_2560_max_resources_2560.00_ll_False_cl_True_fiderer.csv <==
Resources,MSE
0.0,0.08464228555041586
12.56281407035176,0.02907442830649133
25.12562814070352,0.014458143279286165
37.688442211055275,0.009343499697160654
50.25125628140704,0.00679389943009688
62.8140703517588,0.0052210458419082425
75.37688442211055,0.004126511274286902
87.93969849246231,0.0034077843571435886
100.50251256281408,0.002864534523115557
113.06532663316584,0.0024541496724583113
125.6281407035176,0.0021388028862392157
138.19095477386935,0.0018843482561830467
150.7537688442211,0.00168603507307547
163.31658291457288,0.0015211301035630619
175.87939698492463,0.0013822611893535323
188.4422110552764,0.0012642892270011887
201.00502512562815,0.001159489114860058
213.5678391959799,0.0010683695313688736
226.13065326633168,0.0009928326790205706
238.69346733668343,0.0009268407331599495
251.2562814070352,0.000868679972930869
263.81909547738695,0.0008164228362924289
276.3819095477387,0.0007713144426022895
288.94472361809045,0.000730963174180586
301.5075376884422,0.0006923061779130602
314.070351758794,0.0006581466067121297
326.63316582914575,0.0006283254275685999
339.1959798994975,0.0005997814417277766
351.75879396984925,0.000572476672540636
364.321608040201,0.0005480762022871087
376.8844221105528,0.0005263357053391711
389.44723618090455,0.0005059102504411369
402.0100502512563,0.0004866992545319652
414.57286432160805,0.0004685461909479469
427.1356783919598,0.00045168255279279555
439.6984924623116,0.00043591247777074386
452.26130653266335,0.0004210607936789482
464.8241206030151,0.00040778954196198775
477.38693467336685,0.0003955347767092364
489.9497487437186,0.00038368192159379046
502.5125628140704,0.0003721323814220531
515.0753768844221,0.0003611256532562919
527.6381909547739,0.00035047026601967826
540.2010050251257,0.0003407866484951217
552.7638190954774,0.000331213809005805
565.3266331658292,0.00032214027266521956
577.8894472361809,0.0003137226970307942
590.4522613065327,0.0003055398228504041
603.0150753768844,0.00029738732485140915
615.5778894472362,0.00029045300780412196
628.140703517588,0.0002818780580869207
640.7035175879397,0.000275152769601668
653.2663316582915,0.00026855910786704275
665.8291457286432,0.0002621372596458257
678.391959798995,0.0002560674022440616
690.9547738693468,0.00025025076260341383
703.5175879396985,0.00024482634179633875
716.0804020100503,0.00023959930488841056
728.643216080402,0.00023441156476225475
741.2060301507538,0.000229334823880621
753.7688442211056,0.00022450129625007674
766.3316582914573,0.00021992252716381615
778.8944723618091,0.0002154490557103186
791.4572864321608,0.00021102273135862294
804.0201005025126,0.00020684540924791338
816.5829145728644,0.0002029736455651836
829.1457286432161,0.00019907068705439954
841.7085427135679,0.00019523939835927828
854.2713567839196,0.00019153420300392526
866.8341708542714,0.00018804772993759612
879.3969849246232,0.00018474308743271736
891.9597989949749,0.0001814913309183941
904.5226130653267,0.00017831936484078944
917.0854271356784,0.00017518918160940722
929.6482412060302,0.0001721462082538083
942.211055276382,0.00016926166264693047
954.7738693467337,0.00016643143137569383
967.3366834170855,0.00016369790765465857
979.8994974874372,0.00016102742379889894
992.462311557789,0.00015844880565424178
1005.0251256281408,0.00015586827531380973
1017.5879396984925,0.00015335402016733587
1030.1507537688442,0.0001508646897443779
1042.713567839196,0.00014846995230475584
1055.2763819095478,0.0001461938391497094
1067.8391959798996,0.0001439677547720785
1080.4020100502514,0.00014187876123405624
1092.964824120603,0.0001398670009700993
1105.5276381909548,0.00013790086080001245
1118.0904522613066,0.00013594726324846253
1130.6532663316584,0.00013396008870276258
1143.2160804020102,0.00013200896088351216
1155.7788944723618,0.00013012018022679143
1168.3417085427136,0.00012827432752433073
1180.9045226130654,0.0001265252474020507
1193.4673366834172,0.0001248207313651459
1206.0301507537688,0.00012311597093331896
1218.5929648241206,0.00012143233796686661
1231.1557788944724,0.00011980271818258976
1243.7185929648242,0.00011825786155014437
1256.281407035176,0.00011675490287588384
1268.8442211055276,0.00011525454347372856
1281.4070351758794,0.00011378307790049303
1293.9698492462312,0.0001123561992902837
1306.532663316583,0.00011093815407370989
1319.0954773869348,0.00010954992548363052
1331.6582914572864,0.00010818081827129955
1344.2211055276382,0.00010678734859927055
1356.78391959799,0.00010544313374330034
1369.3467336683418,0.00010416606222096095
1381.9095477386936,0.00010297722619707825
1394.4723618090452,0.00010180679490889348
1407.035175879397,0.00010060026348984894
1419.5979899497488,9.938853020098837e-05
1432.1608040201006,9.824857443772124e-05
1444.7236180904524,9.714773089155351e-05
1457.286432160804,9.608675428880648e-05
1469.8492462311558,9.504774554470738e-05
1482.4120603015076,9.400441620282844e-05
1494.9748743718594,9.297272700389616e-05
1507.5376884422112,9.196380418647676e-05
1520.1005025125628,9.10034441656847e-05
1532.6633165829146,9.007669422718282e-05
1545.2261306532664,8.91634863907435e-05
1557.7889447236182,8.826006162528502e-05
1570.35175879397,8.735858935794836e-05
1582.9145728643216,8.646312127063202e-05
1595.4773869346734,8.556322894060358e-05
1608.0402010050252,8.468622053886473e-05
1620.603015075377,8.385130885570038e-05
1633.1658291457288,8.303537353365958e-05
1645.7286432160804,8.221119099619034e-05
1658.2914572864322,8.139431246429016e-05
1670.854271356784,8.06059506516445e-05
1683.4170854271358,7.982482520732198e-05
1695.9798994974876,7.907491715050551e-05
1708.5427135678392,7.835507636396272e-05
1721.105527638191,7.76605514652403e-05
1733.6683417085428,7.697421585614199e-05
1746.2311557788946,7.630078584686473e-05
1758.7939698492464,7.56250451519504e-05
1771.356783919598,7.495994854604354e-05
1783.9195979899498,7.430791537203043e-05
1796.4824120603016,7.367368608630109e-05
1809.0452261306534,7.305082740129871e-05
1821.6080402010052,7.243441667154542e-05
1834.1708542713568,7.180344855068793e-05
1846.7336683417086,7.11938692653364e-05
1859.2964824120604,7.059449582168473e-05
1871.8592964824122,7.001631652345938e-05
1884.422110552764,6.944866318320675e-05
1896.9849246231156,6.888328346553904e-05
1909.5477386934674,6.83259063921135e-05
1922.1105527638192,6.778134919400982e-05
1934.673366834171,6.723414799308804e-05
1947.2361809045228,6.669116639497864e-05
1959.7989949748744,6.615405549400614e-05
1972.3618090452262,6.562974205992417e-05
1984.924623115578,6.511732100401386e-05
1997.4874371859298,6.461645840587507e-05
2010.0502512562816,6.41160077406353e-05
2022.6130653266332,6.362370435054657e-05
2035.175879396985,6.31281450318639e-05
2047.7386934673368,6.263645946154305e-05
2060.3015075376884,6.215269452454475e-05
2072.8643216080404,6.167682977117878e-05
2085.427135678392,6.120781959711484e-05
2097.989949748744,6.074507872219409e-05
2110.5527638190956,6.0275185382402654e-05
2123.115577889447,5.982657359347531e-05
2135.6783919597992,5.938208607149378e-05
2148.241206030151,5.895026775116553e-05
2160.804020100503,5.8519364549523035e-05
2173.3668341708544,5.8103765167101395e-05
2185.929648241206,5.769240124485973e-05
2198.492462311558,5.7277900695380605e-05
2211.0552763819096,5.686651791192169e-05
2223.6180904522616,5.645997948410495e-05
2236.180904522613,5.606554012386888e-05
2248.743718592965,5.568310274130055e-05
2261.306532663317,5.5299696646985155e-05
2273.8693467336684,5.49178737006145e-05
2286.4321608040204,5.4532997560921284e-05
2298.994974874372,5.415160436844187e-05
2311.5577889447236,5.3787635847167404e-05
2324.1206030150756,5.344326246313125e-05
2336.683417085427,5.3098351047658396e-05
2349.2462311557792,5.2752582237466694e-05
2361.809045226131,5.2409981606331015e-05
2374.3718592964824,5.207247644823423e-05
2386.9346733668344,5.174493869684359e-05
2399.497487437186,5.141399044886494e-05
2412.0603015075376,5.109891992102502e-05
2424.6231155778896,5.079212432796541e-05
2437.185929648241,5.048657989959922e-05
2449.7487437185932,5.0181415880189376e-05
2462.311557788945,4.987966380748084e-05
2474.8743718592964,4.958606379081015e-05
2487.4371859296484,4.929076332135039e-05
2500.0,4.899428740635318e-05


==> nv_center_time_invT2_0.0100_lr_0.001_static_batchsize_64_num_steps_2560_max_resources_2560.00_ll_False_cl_True_eval.csv <==
Resources,MSE
0.0,0.08333333333333333
25.236,0.02125
77.073,0.0038955
123.55,0.00211
175.33,0.0015021
225.68,0.0011553
285.98,0.00083022
320.6,0.0007099
374.07,0.0006098
431.56,0.00051847
483.48,0.00044517
521.86,0.00038963
561.8,0.00034916
617.98,0.00030238
675.13,0.00026375
715.12,0.00022936
770.45,0.00020021
808.37,0.00018555
867.28,0.00016881
940.86,0.00015583
973.42,0.00014788
1022.1,0.00013938
1072.7,0.00013254
1116.4,0.00012496
1175.2,0.00011474
1234.3,0.00010735
1283.2,0.0001014
1321.3,9.7329e-05
1365.6,9.3551e-05
1426.6,8.879e-05
1484.0,8.4715e-05
1517.7,8.2452e-05
1572.0,7.9212e-05
1633.7,7.584e-05
1683.6,7.3212e-05
1740.7,7.0559e-05
1783.3,6.8498e-05
1829.3,6.669e-05
1867.4,6.5311e-05
1917.8,6.3462e-05
1960.8,6.1869e-05
2017.9,6.0055e-05
2082.0,5.8202e-05
2131.4,5.6982e-05
2168.1,5.6138e-05
2225.5,5.4736e-05
2277.8,5.3759e-05
2319.3,5.3076e-05
2377.1,5.1956e-05
2424.1,5.1148e-05
2484.3,4.9789e-05


==> nv_center_time_invT2_0.1000_lr_0.01_PGH_batchsize_128_num_steps_2560_max_resources_2560.00_ll_False_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
21.404,0.05746
73.905,0.041709
124.36,0.034791
174.54,0.030254
224.65,0.027161
274.7,0.02451
324.77,0.022613
374.77,0.021094
424.84,0.019665
474.82,0.018419
524.83,0.017417
574.89,0.016734
624.87,0.015945
674.85,0.015164
724.9,0.014557
774.92,0.013991
824.91,0.013523
874.91,0.013024
924.9,0.012585
974.93,0.012118
1024.9,0.011836
1074.9,0.011445
1125.0,0.01105
1175.0,0.010742
1225.0,0.010534
1275.0,0.010273
1325.0,0.010011
1375.0,0.0097516
1425.0,0.009552
1475.0,0.0092152
1525.0,0.0091646
1575.0,0.0090212
1625.0,0.0087767
1675.0,0.0086218
1725.0,0.0083626
1775.1,0.0081647
1825.0,0.0080534
1875.0,0.007955
1925.0,0.0077326
1975.0,0.0076479
2025.0,0.0074795
2075.1,0.0073516
2125.1,0.0072095
2175.1,0.0070939
2225.1,0.006965
2275.1,0.0068317
2325.2,0.0067434
2375.3,0.0066252
2425.4,0.0064648
2475.8,0.0062597


==> nv_center_time_invT2_0.1000_lr_0.01_Sigma_batchsize_128_num_steps_2560_max_resources_2560.00_ll_False_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
23.684,0.030613
74.598,0.013616
124.75,0.010769
174.83,0.0092266
224.87,0.008205
274.89,0.0074761
324.91,0.0069269
374.92,0.0065097
424.93,0.0061742
474.94,0.0059105
524.95,0.0056875
574.95,0.0054921
624.96,0.005326
674.96,0.0051844
724.97,0.0050606
774.97,0.004959
824.97,0.0048747
874.97,0.004805
924.98,0.0047403
974.98,0.0046938
1025.0,0.0046392
1075.0,0.0046007
1125.0,0.0045578
1175.0,0.0045231
1225.0,0.0044907
1275.0,0.0044593
1325.0,0.0044315
1375.0,0.0044115
1425.0,0.0043839
1475.0,0.0043639
1525.0,0.0043442
1575.0,0.0043277
1625.0,0.0043062
1675.0,0.0042875
1725.0,0.0042732
1775.0,0.0042541
1825.0,0.004232
1875.0,0.0042142
1925.0,0.0041933
1975.0,0.0041743
2025.0,0.0041556
2075.0,0.0041367
2125.0,0.0041195
2175.0,0.0041027
2225.0,0.0040842
2275.0,0.0040734
2325.0,0.0040522
2375.0,0.0040382
2425.0,0.0040236
2475.0,0.0040103


==> nv_center_time_invT2_0.1000_lr_0.01_batchsize_128_num_steps_2560_max_resources_2560.00_ll_False_cl_True_bound.csv <==
Resources,MSE
0.0,0.08333333333333333
25.246,0.00723431961224047
74.881,0.0025879582303541624
124.99,0.0015699819452076303
174.95,0.001127713560755568
224.85,0.0008800880088008801
274.87,0.0007213185703465936
324.9,0.0006110601894286587
374.91,0.0005300681137526172
425.01,0.00046793476989307684
475.51,0.00041848883681027804
524.59,0.0003795138427674149
574.84,0.000346476335666274
625.02,0.00031876573905836603
675.07,0.0002952160243258004
725.08,0.0002749216473305108
775.1,0.0002572347266881029
825.05,0.0002417064475194876
874.9,0.00022797218739313804
924.82,0.00021569853972088607
974.86,0.00020465382804985365
1025.0,0.00019466614755693986
1075.0,0.00018563207722294413
1125.0,0.00017739932588256165
1174.9,0.00016988023443472353
1224.9,0.00016295934164425977
1275.0,0.0001565680288085173
1325.1,0.00015065913370998117
1375.1,0.00014519056261343014
1425.1,0.00014010507880910682
1475.1,0.00013536379018612522
1525.1,0.0001309328968903437
1575.1,0.00012678288431061807
1625.1,0.0001228878648233487
1675.0,0.0001192321449862883
1725.0,0.0001157809424568716
1775.0,0.00011252391133115787
1825.0,0.00010944511327569225
1875.0,0.00010653030787258975
1925.0,0.00010376673238559718
1975.0,0.00010114291493880854
2025.0,9.864851533984413e-05
2075.0,9.62741888899586e-05
2125.0,9.401146939926671e-05
2175.0,9.18526683200147e-05
2225.0,8.979078746520607e-05
2275.0,8.781944322472996e-05
2325.0,8.593280054996992e-05
2375.0,8.412551526878102e-05
2425.0,8.239268352970256e-05
2475.0,8.07297973682086e-05


==> nv_center_time_invT2_0.1000_lr_0.01_batchsize_128_num_steps_2560_max_resources_2560.00_ll_False_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
25.246,0.029003
74.881,0.010206
124.99,0.0063745
174.95,0.0045835
224.85,0.0035295
274.87,0.0028419
324.9,0.0023685
374.91,0.0020289
425.01,0.0017806
475.51,0.0016141
524.59,0.0015537
574.84,0.001398
625.02,0.0012431
675.07,0.0011257
725.08,0.001036
775.1,0.0009648
825.05,0.00090657
874.9,0.00085891
924.82,0.00081799
974.86,0.00078062
1025.0,0.00074521
1075.0,0.000711
1125.0,0.00067681
1174.9,0.00064157
1224.9,0.00061659
1275.0,0.00059885
1325.1,0.00057893
1375.1,0.00055949
1425.1,0.00054068
1475.1,0.00052292
1525.1,0.00050609
1575.1,0.00049045
1625.1,0.00047614
1675.0,0.0004625
1725.0,0.00044977
1775.0,0.00043782
1825.0,0.00042659
1875.0,0.00041607
1925.0,0.0004062
1975.0,0.00039661
2025.0,0.00038758
2075.0,0.00037925
2125.0,0.00037118
2175.0,0.00036385
2225.0,0.00035653
2275.0,0.00034961
2325.0,0.00034296
2375.0,0.0003365
2425.0,0.00033032
2475.0,0.00032454


==> nv_center_time_invT2_0.1000_lr_0.01_batchsize_128_num_steps_2560_max_resources_2560.00_ll_False_cl_True_fiderer.csv <==
Resources,MSE
0.0,0.08373840321514163
12.56281407035176,0.043370784138451676
25.12562814070352,0.027721866718432017
37.688442211055275,0.020753709899746932
50.25125628140704,0.017098319359067946
62.8140703517588,0.01490309133254153
75.37688442211055,0.013349421276757454
87.93969849246231,0.012173202557786672
100.50251256281408,0.011269572522232442
113.06532663316584,0.010523561413250717
125.6281407035176,0.009775180104699781
138.19095477386935,0.009131916812922974
150.7537688442211,0.008607106040631259
163.31658291457288,0.008111904610685323
175.87939698492463,0.007654361789382541
188.4422110552764,0.007236028395141962
201.00502512562815,0.006840162834003707
213.5678391959799,0.006468261371852294
226.13065326633168,0.0061373297638718
238.69346733668343,0.005803486009661682
251.2562814070352,0.005512731935047132
263.81909547738695,0.00523233822143871
276.3819095477387,0.0049993333649767996
288.94472361809045,0.004745801286202236
301.5075376884422,0.004513344717459558
314.070351758794,0.004297035923314445
326.63316582914575,0.004109804852433808
339.1959798994975,0.003899834469496451
351.75879396984925,0.003723672946349404
364.321608040201,0.0035844312500863495
376.8844221105528,0.0034523008757217865
389.44723618090455,0.0032967877406759358
402.0100502512563,0.0031484772464039634
414.57286432160805,0.0030331103081223587
427.1356783919598,0.0029211169027821165
439.6984924623116,0.002816551857952873
452.26130653266335,0.002723907117873479
464.8241206030151,0.0026472223229028376
477.38693467336685,0.0025648493704549737
489.9497487437186,0.002490183648868417
502.5125628140704,0.002410333036271878
515.0753768844221,0.002324541256309219
527.6381909547739,0.002250301178437282
540.2010050251257,0.002184545032791528
552.7638190954774,0.0021369752393786295
565.3266331658292,0.002076225699091962
577.8894472361809,0.002014305434796756
590.4522613065327,0.0019711373957560833
603.0150753768844,0.0019180040228792485
615.5778894472362,0.0018721879003643586
628.140703517588,0.0018276877017321688
640.7035175879397,0.0017710846491120738
653.2663316582915,0.001722993515124168
665.8291457286432,0.001691068215961386
678.391959798995,0.0016586738384274057
690.9547738693468,0.0016183733095010658
703.5175879396985,0.0015799186117052147
716.0804020100503,0.0015468130536900224
728.643216080402,0.0015111544059882717
741.2060301507538,0.001482193079426878
753.7688442211056,0.0014560495661716903
766.3316582914573,0.0014360286319963875
778.8944723618091,0.0014128249708065456
791.4572864321608,0.0013901324384726363
804.0201005025126,0.0013663166253619688
816.5829145728644,0.001345478275239632
829.1457286432161,0.0013232021488483548
841.7085427135679,0.0013033037329962785
854.2713567839196,0.0012838860528508974
866.8341708542714,0.001264664590258589
879.3969849246232,0.0012464796125329245
891.9597989949749,0.001229565251486497
904.5226130653267,0.0012113714186822457
917.0854271356784,0.0011945147663668459
929.6482412060302,0.001178816753098688
942.211055276382,0.0011641705780885557
954.7738693467337,0.0011498377066982157
967.3366834170855,0.0011365731837007613
979.8994974874372,0.0011221981724664812
992.462311557789,0.0011101818841112235
1005.0251256281408,0.0010973282482633427
1017.5879396984925,0.0010845615911567346
1030.1507537688442,0.001072296707443426
1042.713567839196,0.0010603513226410861
1055.2763819095478,0.001048946944411393
1067.8391959798996,0.0010380179629729002
1080.4020100502514,0.001026927162025347
1092.964824120603,0.0010162053792186086
1105.5276381909548,0.0010064912655021812
1118.0904522613066,0.0009962467202968167
1130.6532663316584,0.0009868665421406168
1143.2160804020102,0.0009771701426927817
1155.7788944723618,0.0009676848695574714
1168.3417085427136,0.0009582065562501608
1180.9045226130654,0.0009487732800520807
1193.4673366834172,0.0009403778774131768
1206.0301507537688,0.0009321102336917474
1218.5929648241206,0.0009236366099963477
1231.1557788944724,0.0009156926735617778
1243.7185929648242,0.0009077809978084229
1256.281407035176,0.0008998594345989475
1268.8442211055276,0.0008919721203551759
1281.4070351758794,0.0008845750109783678
1293.9698492462312,0.0008772699477596843
1306.532663316583,0.0008698176971610783
1319.0954773869348,0.0008626666471046638
1331.6582914572864,0.0008555296720394797
1344.2211055276382,0.000848466480935326
1356.78391959799,0.0008418256997065241
1369.3467336683418,0.0008351091523005126
1381.9095477386936,0.0008287720956930966
1394.4723618090452,0.0008225078335561853
1407.035175879397,0.0008163345687589254
1419.5979899497488,0.000810273132151684
1432.1608040201006,0.0008039948580876396
1444.7236180904524,0.0007979899451071539
1457.286432160804,0.0007921733985730463
1469.8492462311558,0.0007864681086564355
1482.4120603015076,0.0007810830056249654
1494.9748743718594,0.00077581159324263
1507.5376884422112,0.0007704660388996497
1520.1005025125628,0.0007651062005158654
1532.6633165829146,0.0007597888848096698
1545.2261306532664,0.000754559900031591
1557.7889447236182,0.0007493247453891656
1570.35175879397,0.0007443165930101059
1582.9145728643216,0.0007393433801553917
1595.4773869346734,0.000734459550766852
1608.0402010050252,0.0007298999649841992
1620.603015075377,0.0007252487278916616
1633.1658291457288,0.0007204014348083759
1645.7286432160804,0.0007157451563586768
1658.2914572864322,0.0007112197204930473
1670.854271356784,0.0007067321524451925
1683.4170854271358,0.0007025056568725824
1695.9798994974876,0.0006981686796781894
1708.5427135678392,0.0006938161946558056
1721.105527638191,0.0006894354183901
1733.6683417085428,0.0006852581391594598
1746.2311557788946,0.0006813592279958725
1758.7939698492464,0.0006774759115130123
1771.356783919598,0.0006735438463341924
1783.9195979899498,0.0006697294835072585
1796.4824120603016,0.0006658413565932686
1809.0452261306534,0.0006620700645122575
1821.6080402010052,0.0006583952486342588
1834.1708542713568,0.0006547258904623318
1846.7336683417086,0.000651207130071628
1859.2964824120604,0.0006476332799991576
1871.8592964824122,0.0006439659869242694
1884.422110552764,0.0006404015408817334
1896.9849246231156,0.0006370404835529968
1909.5477386934674,0.0006336040100736977
1922.1105527638192,0.0006302568748824738
1934.673366834171,0.0006268916917904055
1947.2361809045228,0.0006236798146533552
1959.7989949748744,0.0006204782315740552
1972.3618090452262,0.0006172680543566121
1984.924623115578,0.0006143016112607659
1997.4874371859298,0.000611330632239899
2010.0502512562816,0.0006084163386760516
2022.6130653266332,0.0006054007064423326
2035.175879396985,0.0006023726240252854
2047.7386934673368,0.0005995139981989846
2060.3015075376884,0.0005966296695536394
2072.8643216080404,0.0005937119818254106
2085.427135678392,0.0005909296085384821
2097.989949748744,0.0005881104732387222
2110.5527638190956,0.0005853987849423428
2123.115577889447,0.0005827808653582331
2135.6783919597992,0.0005802004461412237
2148.241206030151,0.000577637809076969
2160.804020100503,0.0005750523571067587
2173.3668341708544,0.0005723831632044886
2185.929648241206,0.0005697978004954431
2198.492462311558,0.0005672744820105051
2211.0552763819096,0.0005648293845526946
2223.6180904522616,0.0005624511561542678
2236.180904522613,0.000560002278963698
2248.743718592965,0.0005576013631968618
2261.306532663317,0.0005552346575342911
2273.8693467336684,0.0005528692500009616
2286.4321608040204,0.0005504441936898949
2298.994974874372,0.0005482066084146993
2311.5577889447236,0.0005458408549638573
2324.1206030150756,0.0005435677823771092
2336.683417085427,0.0005412942116048021
2349.2462311557792,0.0005391804041070831
2361.809045226131,0.0005370778987753247
2374.3718592964824,0.00053489800653197
2386.9346733668344,0.0005328230138512309
2399.497487437186,0.0005306369426719918
2412.0603015075376,0.000528525694471101
2424.6231155778896,0.0005264564729532337
2437.185929648241,0.000524398377243121
2449.7487437185932,0.0005223103748932367
2462.311557788945,0.000520172468403639
2474.8743718592964,0.0005180989427428248
2487.4371859296484,0.0005160737227412417
2500.0,0.0005141846321928209


==> nv_center_time_invT2_0.1000_lr_0.01_static_batchsize_128_num_steps_2560_max_resources_2560.00_ll_False_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
26.909,0.025814
78.27,0.0098764
125.14,0.0065907
170.39,0.0050475
225.02,0.0039845
274.77,0.0033403
325.21,0.00287
376.98,0.0025101
426.19,0.0022449
474.18,0.0020413
520.8,0.0018797
577.57,0.0017102
628.79,0.0015872
676.1,0.0014904
726.34,0.0013965
772.51,0.0013209
822.63,0.0012471
877.72,0.0011738
919.27,0.0011258
974.41,0.001069
1020.8,0.0010252
1072.9,0.00097821
1122.8,0.000939
1171.3,0.00090431
1227.8,0.00086671
1277.2,0.00083675
1324.3,0.00080989
1376.1,0.00078211
1425.0,0.00075782
1473.7,0.0007354
1524.0,0.00071355
1578.8,0.00069132
1622.1,0.00067529
1673.7,0.00065723
1721.8,0.00064082
1776.3,0.00062287
1821.5,0.00060922
1875.6,0.00059269
1926.3,0.00057906
1976.0,0.00056628
2029.7,0.00055265
2072.2,0.00054262
2121.3,0.00053106
2178.3,0.0005179
2225.3,0.00050806
2274.9,0.00049766
2326.1,0.00048751
2370.3,0.00047924
2424.1,0.00046934
2479.2,0.0004601


==> nv_center_time_invT2_min_0.0900_invT2_max_0.1100_lr_0.01_batchsize_128_num_steps_1024_max_resources_1024.00_ll_False_cl_True_traj_0.csv <==
Resources,Tau
1007.13472,8.9017
998.17984,8.9505
989.34784,8.8356
980.4544000000001,8.8904
971.48416,8.9722
962.65216,8.834
953.9328,8.7164
945.152,8.7839
936.2688,8.8807
927.52896,8.7375
918.9171200000001,8.6154
910.39744,8.5168
901.95456,8.4432
893.56288,8.3955
885.18656,8.3739
876.81024,8.3779
868.49024,8.3188
860.1702399999999,8.3199
851.82464,8.3448
843.43296,8.391
834.97984,8.4542
826.6496,8.3315
818.4166399999999,8.2312
810.25536,8.1607
802.1299200000001,8.1261
794.0198399999999,8.112
785.8944,8.1223
777.7433599999999,8.1544
769.66912,8.0712
761.5744,8.0985
753.5513599999999,8.0221
745.5692799999999,7.982
737.59232,7.9751
729.64608,7.9447
721.7152,7.9305
713.7792,7.9394
705.81248,7.9674
697.92256,7.8907
690.00704,7.9121
682.1632,7.844
674.3500799999999,7.8141
666.55232,7.7996
658.74432,7.8056
650.91584,7.8274
643.05664,7.8587
635.2896,7.7707
627.57888,7.7085
619.89376,7.6845
612.18816,7.7089
604.53376,7.6534
596.91008,7.6209
589.2864,7.6268
581.70368,7.5824
574.14656,7.5573
566.59456,7.548
559.08608,7.5111
551.29088,7.795
543.604736,7.6862
535.844352,7.7602
527.98208,7.8623
519.985664,7.9965
511.82342656,8.1623
503.469056,8.3545
494.904832,8.5639
486.125568,8.7792
477.563392,8.5622
468.782592,8.7807
459.79136,8.9902
451.01568,8.7746
442.46528,8.5506
434.14528,8.323
426.05056,8.0962
417.72032,8.3285
409.6256,8.0943
401.76128,7.8623
393.66143999999997,8.1008
385.31584,8.346
376.73472000000004,8.5836
367.93344,8.8008
358.94272,8.988
350.16704,8.7781
341.61663999999996,8.547
333.32223999999997,8.2979
325.28384,8.0352
317.52192,7.7631
310.03648,7.4857
302.83263999999997,7.2058
295.90528,6.9253
289.25952,6.6452
282.89536,6.3669
276.21888,6.6744
269.83424,6.3833
263.12192,6.7118
256.07168,7.0522
249.33888000000002,6.735
242.91840000000002,6.4183
236.81024000000002,6.1066
231.00928,5.8048
225.48991999999998,5.5175
220.24192,5.2487
214.62016,5.619
209.29023999999998,5.3341
204.21632,5.0715
198.7584,5.4554
192.88576,5.8743
186.57792,6.3107
180.61311999999998,5.9602
174.99136,5.6239
169.68192,5.3096
164.6592,5.0228
159.18592,5.472
153.23647999999997,5.9523
147.6352,5.5983
141.5424,6.093
134.97856000000002,6.5662
127.99488000000002,6.9835
120.66816,7.3244
113.67424,6.9965
107.03872000000001,6.6369
100.78208000000001,6.2557
94.06975999999997,6.7093
86.99903999999998,7.073
80.26112,6.738
73.88672000000003,6.3712
67.90143999999998,5.986
62.300160000000005,5.6012
56.396799999999985,5.9072
50.94400000000002,5.4483
45.921280000000024,5.0237
41.28255999999999,4.6407
36.986879999999985,4.2976
32.99328000000003,3.9895
29.28127999999998,3.7122
25.820159999999987,3.4642
21.86239999999998,3.9545
18.237439999999992,3.6285
14.899200000000008,3.3385
11.811840000000018,3.0862
8.939520000000016,2.8729
5.662719999999979,3.2749
2.7084800000000087,2.9542
0.0,2.7088


==> nv_center_time_invT2_min_0.0900_invT2_max_0.1100_lr_0.01_batchsize_128_num_steps_1024_max_resources_1024.00_ll_False_cl_True_traj_1.csv <==
Resources,Tau
1016.69376,5.9764
1010.34496,6.352
1004.27776,6.0654
998.42048,5.8593
992.70144,5.7174
987.07456,5.6276
981.4937600000001,5.5814
975.9180799999999,5.5724
970.32192,5.596
964.6745599999999,5.6482
958.9504,5.7253
953.12896,5.8232
947.4611199999999,5.6673
941.89056,5.5671
936.35584,5.5392
930.816,5.5389
925.2454399999999,5.5669
919.6288,5.6192
914.0940800000001,5.5326
908.52864,5.5686
903.01952,5.5085
897.49504,5.5262
891.8528,5.6414
885.97504,5.876
879.72352,6.2498
873.7536,5.9725
867.98336,5.7712
861.88544,6.0954
856.0281600000001,5.8577
850.33984,5.6872
844.76928,5.5699
839.2755199999999,5.495
833.82272,5.4545
828.2982400000001,5.5234
822.84032,5.4599
817.4131199999999,5.4279
811.9295999999999,5.48
806.5024000000001,5.4262
800.98816,5.5166
795.55072,5.4388
790.1542400000001,5.3934
784.6912,5.4671
779.04384,5.6459
773.0892799999999,5.9554
767.36,5.7289
761.79456,5.5642
756.34688,5.4478
750.976,5.3693
745.65632,5.3209
740.36224,5.2967
735.06816,5.2915
729.76896,5.3014
724.44416,5.3226
719.09376,5.3518
713.7075199999999,5.3861
708.41344,5.2908
703.09376,5.3194
697.7433599999999,5.3525
692.48512,5.2571
687.20128,5.2854
681.8815999999999,5.3177
676.5312,5.3521
671.14496,5.3874
665.86112,5.2854
660.5363199999999,5.3202
655.1808,5.3566
649.92768,5.2544
644.77184,5.1565
639.58528,5.1875
634.35776,5.2231
629.09952,5.2628
623.93856,5.1583
618.87488,5.0618
613.7856,5.0926
608.78336,5.0019
603.75552,5.0282
598.69184,5.063
593.5871999999999,5.106
588.42624,5.1581
583.20896,5.2211
577.90976,5.2977
572.5184,5.3916
567.00928,5.5076
561.359872,5.6499
555.876864,5.4829
550.242304,5.6344
544.427008,5.8155
538.40384,6.023
532.571136,5.8329
526.519808,6.0511
520.6656,5.8545
515.0152192,5.6503
509.571328,5.4438
503.93088,5.6405
498.505728,5.4251
492.874752,5.6307
487.010304,5.8645
481.373184,5.6373
475.968512,5.4044
470.340096,5.6288
464.461824,5.878
458.33216,6.1296
451.97824,6.3547
445.45024,6.5279
439.05536,6.3923
432.83456,6.2225
426.81856,6.0169
420.56704,6.2499
414.14656,6.4225
407.6288,6.5159
401.10591999999997,6.5212
394.624,6.4865
388.1728,6.4492
381.85983999999996,6.3132
375.7824,6.0772
370.03264,5.7502
364.12928,5.9005
358.10816,6.0212
352.4096,5.6992
346.56255999999996,5.8479
340.59776,5.9638
334.9504,5.6508
329.67679999999996,5.2704
324.80768,4.8723
320.30719999999997,4.5004
315.54048,4.7636
311.13728000000003,4.4024
307.0464,4.0935
302.68928,4.3568
298.63424,4.0526
294.8352,3.8027
291.23072,3.6007
287.4112,3.8232
283.79648,3.614
280.35072,3.4455
277.0432,3.3095
273.55647999999997,3.4851
270.21824000000004,3.3384
266.69056,3.5249
262.94272,3.7494
259.39968,3.5447
256.02048,3.3801
252.43135999999998,3.5846
249.02656000000002,3.409
245.75488,3.2677
242.60608000000002,3.1532
239.57504,3.0268
236.62079999999997,2.9556
233.728,2.8955
230.88128,2.8445
228.08064000000002,2.8009
225.20832000000001,2.8706
222.3872,2.8217
219.60703999999998,2.7799
216.86272000000002,2.7438
214.06207999999998,2.8022
211.30239999999998,2.7616
208.57344,2.7268
205.78816,2.7838
202.9312,2.8594
200.12544000000003,2.8074
197.36064,2.7632
194.6368,2.7254
191.84640000000002,2.7885
189.10208,2.7457
186.28096,2.8177
183.36768,2.9133
180.33152,3.038
177.38240000000002,2.9498
174.29503999999997,3.0874
171.30496,2.9888
168.39679999999998,2.9069
165.56032,2.8387
162.78016000000002,2.7817
159.8976,2.8789
157.08672,2.8137
154.32704,2.7591
151.61344000000003,2.7135
148.93568,2.675
146.29376000000002,2.6425
143.59552000000002,2.7005
140.81536,2.7805
138.08640000000003,2.7283
135.40352000000001,2.6848
132.75135999999998,2.6484
130.03776,2.7147
127.36511999999999,2.6721
124.72832,2.6365
122.12223999999998,2.6068
119.54176000000001,2.5821
116.98176000000001,2.5616
114.38080000000002,2.5992
111.80543999999998,2.5749
109.25056000000001,2.555
106.71104000000003,2.5389
104.14080000000001,2.5687
101.59104000000002,2.5492
99.00544000000002,2.586
96.36352,2.6416
93.75743999999997,2.6067
91.08479999999997,2.6745
88.30975999999998,2.7741
85.60127999999997,2.7115
82.93887999999998,2.6606
80.31743999999998,2.6195
77.73183999999998,2.5865
75.17183999999997,2.5603
72.63231999999999,2.5403
70.05184000000003,2.5812
67.39967999999999,2.6489
64.79360000000003,2.6071
62.100480000000005,2.6938
59.45855999999998,2.6406
56.862720000000024,2.5991
54.17471999999998,2.6876
51.537919999999986,2.6333
48.675839999999994,2.866
45.60383999999999,3.0704
42.21440000000001,3.3914
38.312959999999975,3.9003
34.76479999999998,3.5468
30.545920000000024,4.2174
26.813440000000014,3.7367
23.449599999999975,3.362
20.362239999999986,3.086
17.479679999999973,2.8863
14.740479999999991,2.7386
11.683839999999975,3.0529
8.872959999999978,2.8147
5.56031999999999,3.308
2.6521599999999808,2.9105
0.0,2.6523


==> nv_center_time_invT2_min_0.0900_invT2_max_0.1100_lr_0.01_batchsize_128_num_steps_1024_max_resources_1024.00_ll_False_cl_True_traj_2.csv <==
Resources,Tau
1006.45888,10.554
995.99872,10.459
985.49248,10.506
975.08352,10.409
964.79232,10.293
954.63424,10.156
944.6348800000001,9.9973
934.53824,10.096
924.35968,10.183
914.31936,10.038
904.448,9.8705
894.76608,9.6802
884.9664,9.8039
875.35616,9.6088
865.96096,9.3952
856.42752,9.5332
847.11424,9.3151
838.0262399999999,9.0879
829.1584,8.8641
820.5004799999999,8.6581
811.73504,8.7656
802.8416,8.8936
794.17344,8.6706
785.3772799999999,8.7962
776.43776,8.9378
767.3497600000001,9.0882
758.10816,9.2394
749.1072,9.0057
740.34176,8.7628
731.81696,8.5253
723.15392,8.6629
714.7264,8.426
706.16576,8.56
697.84576,8.3247
689.38752,8.4539
680.7910400000001,8.6009
672.03072,8.7581
663.11168,8.9166
654.4486400000001,8.6651
645.62176,8.825
637.056,8.5679
628.75136,8.3051
620.6976,8.0551
612.85888,7.8373
604.92288,7.9341
597.1967999999999,7.7265
589.62432,7.5719
582.01088,7.6131
574.53568,7.4768
567.03488,7.5023
559.647232,7.3863
552.251904,7.3954
544.8192,7.4329
536.817152,8.0022
528.70912,8.1077
520.723968,7.9851
512.8224256,7.9017
504.962048,7.8602
497.090048,7.872
489.278976,7.8114
481.485824,7.7932
473.667584,7.8178
465.937408,7.7303
458.20416,7.7355
450.42176,7.7824
442.55232,7.8675
434.86208,7.6892
427.27424,7.5873
419.68128,7.5966
412.032,7.6468
404.52096,7.5101
396.9792,7.5411
389.37088,7.6114
381.65504,7.7159
374.15423999999996,7.4982
366.5664,7.5893
358.85568,7.7104
351.00672,7.8503
343.00928,7.994
335.28319999999997,7.7298
327.81824,7.4649
320.57856000000004,7.2391
313.49248,7.0866
306.46272,7.027
299.47392,6.9908
292.47488,6.9968
285.568,6.9064
278.6816,6.8893
271.76448,6.9159
264.97024,6.7941
258.17088,6.7976
251.46368,6.711
244.736,6.7267
238.09536000000003,6.6418
231.49568,6.5966
224.91136,6.5881
218.23487999999998,6.6746
211.6864,6.549
205.23008,6.4578
198.81984,6.4056
192.42496,6.3963
185.99424,6.4326
179.6864,6.3044
173.39904,6.2882
167.02976,6.3713
160.77312,6.2555
154.40384,6.3713
148.16255999999998,6.2386
142.0288,6.1363
135.96159999999998,6.0681
129.92512,6.0353
123.89375999999999,6.0284
117.92383999999998,5.9705
111.91807999999997,6.0081
105.98912000000001,5.9274
100.11648000000002,5.8733
94.27967999999998,5.8349
88.49408,5.7863
82.81088,5.6831
77.33247999999998,5.4772
71.74144000000001,5.5939
66.0992,5.6434
60.56959999999998,5.5257
55.60831999999999,4.9621
50.513919999999985,5.0968
45.55264,4.9599
40.77568000000002,4.7769
36.23935999999998,4.5355
32.0,4.2432
28.072960000000023,3.9256
24.45823999999999,3.6119
21.13535999999999,3.3242
18.058240000000012,3.0755
14.545920000000024,3.5128
11.371519999999975,3.1766
8.473599999999976,2.8999
5.775359999999978,2.6936
2.7391999999999825,3.0406
0.0,2.7369


==> nv_center_time_invT2_min_0.0900_invT2_max_0.1100_lr_0.01_batchsize_128_num_steps_1024_max_resources_1024.00_ll_False_cl_True_traj_3.csv <==
Resources,Tau
1008.48128,11.126
997.36576,11.113
986.2604799999999,11.109
975.16032,11.097
964.07552,11.089
953.0009600000001,11.072
941.93664,11.066
930.88768,11.048
919.8694399999999,11.018
908.84608,11.022
897.83296,11.012
886.84032,10.992
875.86304,10.981
864.90112,10.96
853.9801600000001,10.923
843.1155200000001,10.864
832.3379199999999,10.779
821.67808,10.659
811.18208,10.496
800.90112,10.282
790.8864,10.01
780.66688,10.222
770.2783999999999,10.388
760.12032,10.159
749.7881600000001,10.332
739.328,10.46
728.7808,10.549
718.17728,10.602
707.68128,10.495
697.33888,10.344
687.19616,10.143
676.90496,10.287
666.82368,10.081
657.00864,9.8152
647.5212799999999,9.4889
638.4128000000001,9.1071
628.97152,9.4421
619.9142400000001,9.0572
611.28704,8.6299
603.10528,8.1817
595.36896,7.7362
587.1667199999999,8.2008
578.5241599999999,8.6431
569.48736,9.0358
560.881152,8.607
551.87968,9.0014
543.389696,8.4898
535.405056,7.9849
527.927808,7.4771
519.911936,8.0162
511.3987584,8.5129
503.396352,8.0024
495.915008,7.4814
488.929792,6.9852
482.391552,6.5379
476.24192,6.1499
470.42048,5.8214
464.124416,6.2962
457.27232,6.8494
449.83808,7.4364
442.92096,6.9188
436.46976,6.4509
430.42304,6.0461
424.71936,5.7054
418.5088,6.2108
412.672,5.8331
406.2976,6.3762
400.3328,5.9627
394.71616,5.6161
388.57728,6.1396
381.83424,6.7431
374.4768,7.3611
366.55104,7.9221
359.17823999999996,7.3734
351.25248,7.9249
343.87456,7.3799
335.95392000000004,7.9203
328.57088,7.3807
321.74592,6.8294
315.42784,6.3136
309.57056,5.8617
304.08704,5.4822
298.02495999999996,6.059
292.38784,5.6382
286.14144,6.2455
280.35584,5.7891
274.94912,5.4049
269.85983999999996,5.0894
265.02656,4.8332
259.73248,5.292
254.74560000000002,4.9877
249.2416,5.5062
244.08576,5.1535
238.36672,5.7202
233.04703999999998,5.3224
227.1232,5.9224
221.63456000000002,5.4865
215.53152,6.1038
209.89440000000002,5.6387
204.65663999999998,5.2386
199.75168000000002,4.905
195.11808000000002,4.631
190.71488,4.4063
186.49088,4.2216
182.42048,4.0683
178.03776,4.3833
173.20448,4.8329
168.65792,4.5494
164.34176000000002,4.3159
160.22016000000002,4.1232
156.25216,3.9633
152.42752000000002,3.8297
148.70528000000002,3.7172
144.74752,3.9603
140.42111999999997,4.3256
136.31488000000002,4.1092
132.38272,3.9304
128.06655999999998,4.3141
123.98079999999999,4.0886
119.42912000000001,4.5501
115.15904,4.2723
110.35647999999998,4.8031
104.94463999999999,5.4112
98.95424000000003,5.9902
93.41951999999998,5.5344
88.32,5.0974
83.61471999999998,4.7045
79.24736000000001,4.3673
75.16160000000002,4.0865
71.30624,3.8564
66.94912,4.3574
62.88384000000002,4.0653
57.99423999999999,4.887
53.411839999999984,4.5846
49.11104,4.3002
45.076480000000004,4.0356
41.28255999999999,3.792
37.71391999999997,3.5711
33.74079999999998,3.9744
30.033920000000023,3.7061
26.567679999999996,3.4634
23.32159999999999,3.2482
20.259839999999997,3.0584
16.84480000000002,3.4169
13.685760000000016,3.1582
10.757119999999986,2.9292
8.02303999999998,2.7367
5.432320000000004,2.5869
2.6111999999999966,2.8212
0.0,2.6132


==> nv_center_time_invT2_min_0.0900_invT2_max_0.1100_lr_0.01_batchsize_128_num_steps_1024_max_resources_1024.00_ll_False_cl_True_traj_4.csv <==
Resources,Tau
1004.80512,10.234
994.65728,10.15
984.48384,10.172
974.3923199999999,10.091
964.3980799999999,9.995
954.3679999999999,10.031
944.3225600000001,10.045
934.3488,9.9713
924.36992,9.9794
914.4576,9.9103
904.63744,9.8245
894.78656,9.8481
885.0227199999999,9.7665
875.35104,9.6687
865.6435200000001,9.7073
855.9257600000001,9.7201
846.27968,9.6478
836.62336,9.6545
826.9926399999999,9.6297
817.40288,9.5879
807.87968,9.5261
798.3616,9.5197
788.87936,9.479
779.4278400000001,9.4502
770.03264,9.3997
760.69888,9.3293
751.45728,9.242
742.19008,9.2683
732.92288,9.2662
723.71712,9.2063
714.5216,9.1973
705.36704,9.1527
696.29952,9.0676
687.36,8.9383
678.59968,8.7633
669.75232,8.8443
660.85888,8.8942
652.11392,8.7479
643.5584,8.5563
634.9056,8.6526
626.44736,8.4544
617.89184,8.5571
609.26464,8.6266
600.8063999999999,8.4591
592.27136,8.5347
583.9104,8.3609
575.76448,8.1466
567.49568,8.2661
559.044608,8.4536
550.598144,8.4462
542.177792,8.4202
533.803008,8.3752
525.443072,8.3598
517.128704,8.3142
508.8775168,8.2513
500.625408,8.2524
492.43648,8.1886
484.246528,8.1899
476.069888,8.1769
467.9424,8.1271
459.88352,8.0608
451.81952,8.0632
443.82208,7.9952
435.82464,7.9984
427.83744,7.9895
419.87072,7.966
411.94496,7.9259
404.07552,7.8667
396.21632,7.8607
388.37760000000003,7.839
380.58496,7.7943
372.80768,7.773
365.0816,7.7263
357.38112,7.7045
349.72159999999997,7.6578
342.144,7.5781
334.56128,7.5835
326.99904000000004,7.5602
319.488,7.5093
312.05376,7.4355
304.70655999999997,7.3484
297.44128,7.2632
290.176,7.266
282.9056,7.2693
275.72736,7.1827
268.62080000000003,7.1033
261.57056,7.0533
254.54592000000002,7.0227
247.56223999999997,6.9836
240.5632,6.9992
233.64607999999998,6.9178
226.69312000000002,6.952
219.83744000000002,6.8569
212.92543999999998,6.9119
205.88544000000002,7.038
199.00928,6.8786
192.25599999999997,6.7536
185.59488,6.6604
179.00544000000002,6.5899
172.47744,6.5261
166.03136,6.4455
159.71328,6.3208
153.58463999999998,6.1286
147.35872,6.2227
141.33247999999998,6.0265
135.20384,6.1319
129.26976000000002,5.9328
123.60703999999998,5.6624
117.74975999999998,5.8584
112.15359999999998,5.5924
106.36288000000002,5.7944
100.42880000000002,5.9347
94.36671999999999,6.0583
88.48383999999999,5.8869
82.80576000000002,5.6769
77.39391999999998,5.4109
71.73631999999998,5.6556
65.87392,5.8635
59.87328000000002,6.0002
54.09791999999999,5.7776
48.58879999999999,5.5075
43.412480000000016,5.1774
38.61504000000002,4.7978
34.21695999999997,4.3977
30.208000000000027,4.0076
26.56256000000002,3.6472
22.338559999999973,4.2233
18.554880000000026,3.7856
15.170560000000023,3.3803
12.129279999999994,3.0412
8.519679999999994,3.6106
5.38112000000001,3.1385
2.5855999999999995,2.7973
0.0,2.5849


==> nv_center_time_lr_0.01_PGH_batchsize_2048_num_steps_128_max_resources_128.00_ll_False_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
4.0,0.045611
8.0,0.04862
12.0,0.047171
16.0,0.044539
20.0,0.04235
24.0,0.040434
28.0,0.038722
32.0,0.037206
36.0,0.03586
40.0,0.034646
44.0,0.033531
48.0,0.032493
52.0,0.031516
56.0,0.030591
60.0,0.029711
64.0,0.028872
68.0,0.02807
72.0,0.027303
76.0,0.026568
80.0,0.025865
84.0,0.025189
88.0,0.024532
92.0,0.023877
96.0,0.023202
100.0,0.022487


==> nv_center_time_lr_0.01_Sigma_batchsize_2048_num_steps_128_max_resources_128.00_ll_False_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
4.0,0.042501
8.0,0.034029
12.0,0.026325
16.0,0.021979
20.0,0.019772
24.0,0.018316
28.0,0.017105
32.0,0.016027
36.0,0.015064
40.0,0.014208
44.0,0.013455
48.0,0.012796
52.0,0.012222
56.0,0.011726
60.0,0.011299
64.0,0.010932
68.0,0.010619
72.0,0.01035
76.0,0.01012
80.0,0.0099198
84.0,0.009744
88.0,0.0095863
92.0,0.0094417
96.0,0.0093057
100.0,0.0091749


==> nv_center_time_lr_0.01_batchsize_2048_num_steps_128_max_resources_128.00_ll_False_cl_True_bound.csv <==
Resources,MSE
0.0,0.08333333333333333
4.0,0.03571428571428571
8.0,0.013157894736842105
12.0,0.00641025641025641
16.0,0.0037313432835820895
20.0,0.0024271844660194173
24.0,0.0017006802721088435
28.0,0.001256281407035176
32.0,0.0009652509652509653
36.0,0.0007645259938837921
40.0,0.0006203473945409429
44.0,0.000513347022587269
48.0,0.0004317789291882556
52.0,0.0003681885125184094
56.0,0.0003176620076238882
60.0,0.0002768549280177187
64.0,0.00024342745861733204
68.0,0.00021570319240724764
72.0,0.00019245573518090838
76.0,0.00017277125086385625
80.0,0.00015595757953836556
84.0,0.0001414827391058291
88.0,0.00012893243940175349
92.0,0.00011798017932987259
96.0,0.00010836584308625921
100.0,9.988014382740711e-05
104.0,9.235315847801995e-05
108.0,8.564576909900651e-05
112.0,7.964319847085059e-05
116.0,7.425007425007424e-05
120.0,6.938662225922843e-05
124.0,6.498570314530803e-05
128.0,6.0990485484264454e-05


==> nv_center_time_lr_0.01_batchsize_2048_num_steps_128_max_resources_128.00_ll_False_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
4.0,0.036768
8.0,0.023778
12.0,0.017663
16.0,0.013747
20.0,0.011213
24.0,0.0095655
28.0,0.0084216
32.0,0.0075425
36.0,0.0068033
40.0,0.0061481
44.0,0.0055564
48.0,0.0050217
52.0,0.0045423
56.0,0.0041165
60.0,0.0037414
64.0,0.0034131
68.0,0.0031269
72.0,0.0028779
76.0,0.0026614
80.0,0.002473
84.0,0.0023086
88.0,0.0021649
92.0,0.0020387
96.0,0.0019276
100.0,0.0018292


==> nv_center_time_lr_0.01_batchsize_2048_num_steps_128_max_resources_128.00_ll_False_cl_True_fiderer.csv <==
Resources,MSE
0.0,0.08195148991171441
0.5025125628140703,0.07697468164565693
1.0050251256281406,0.07198623503398971
1.507537688442211,0.06690231429449482
2.0100502512562812,0.06176092192595596
2.5125628140703515,0.05690326091631792
3.015075376884422,0.05272927855651302
3.517587939698492,0.04937568090391849
4.0201005025125625,0.04659613888659734
4.522613065326633,0.044144077020874396
5.025125628140703,0.041940431664787475
5.527638190954773,0.03998916230455301
6.030150753768844,0.03831080840946336
6.532663316582914,0.036796075506136394
7.035175879396984,0.03536432344156608
7.537688442211055,0.03401680613505069
8.040201005025125,0.032773112749294245
8.542713567839195,0.03165963940152726
9.045226130653266,0.030625695467839505
9.547738693467336,0.029694715800949935
10.050251256281406,0.028851219056073244
10.552763819095476,0.028108716099723124
11.055276381909547,0.02744348045633242
11.557788944723617,0.02680310892984408
12.060301507537687,0.026146187633229557
12.562814070351758,0.025516492152608802
13.065326633165828,0.024942050312531504
13.567839195979898,0.0244172036683426
14.070351758793969,0.02392008116927605
14.572864321608039,0.023401283249556457
15.07537688442211,0.0228518302850384
15.57788944723618,0.022355385194184833
16.08040201005025,0.021874524421444864
16.58291457286432,0.02139132046955988
17.08542713567839,0.020891461779214075
17.587939698492463,0.020396199671165037
18.09045226130653,0.019872221526814726
18.5929648241206,0.01939061197504278
19.09547738693467,0.01896022924262916
19.597989949748744,0.01858520412733113
20.100502512562812,0.018224597918584384
20.60301507537688,0.017880466889505942
21.105527638190953,0.017554218015490845
21.608040201005025,0.017206538393969864
22.110552763819094,0.016860524502476115
22.613065326633162,0.016483513561540493
23.115577889447234,0.016135761265464774
23.618090452261306,0.01579336429727611
24.120603015075375,0.015462519248390013
24.623115577889443,0.015136059855583193
25.125628140703515,0.014803532627118404
25.628140703517587,0.0145121801549468
26.130653266331656,0.014229572962793978
26.633165829145725,0.013958092031687212
27.135678391959797,0.013689378758988508
27.63819095477387,0.013431862937665682
28.140703517587937,0.013178241572307618
28.643216080402006,0.012951591888743196
29.145728643216078,0.012730306558336504
29.64824120603015,0.012521441349370782
30.15075376884422,0.01230644517415298
30.653266331658287,0.012070566172565163
31.15577889447236,0.011817965473985267
31.65829145728643,0.01157802588415741
32.1608040201005,0.011340161082680643
32.66331658291457,0.011109884801431304
33.16582914572864,0.01090725326722047
33.66834170854271,0.010705610365942413
34.17085427135678,0.010514057232538029
34.67336683417085,0.01034814584670653
35.175879396984925,0.010193407313833185
35.678391959798994,0.010043138550801484
36.18090452261306,0.009902800161784636
36.68341708542713,0.00977543607929379
37.1859296482412,0.009640708140006104
37.688442211055275,0.009477442919554834
38.19095477386934,0.009312713548725747
38.69346733668341,0.009152592528570076
39.19597989949749,0.009001711044880711
39.698492462311556,0.00884961959157598
40.201005025125625,0.008689747145608535
40.70351758793969,0.008534004671726138
41.20603015075376,0.008386691821908817
41.70854271356784,0.008240151412691323
42.211055276381906,0.008097610924302277
42.713567839195974,0.007935587974896708
43.21608040201005,0.007766220174200733
43.71859296482412,0.007604842023006897
44.22110552763819,0.0074503408889720945
44.723618090452256,0.007309058956731389
45.226130653266324,0.007178679860276253
45.7286432160804,0.007061080267397244
46.23115577889447,0.006950199824507138
46.73366834170854,0.006838480465815388
47.23618090452261,0.006731990690569375
47.73869346733668,0.006630027214526807
48.24120603015075,0.006527818536409823
48.74371859296482,0.0064188429771302805
49.24623115577889,0.006310324899168146
49.74874371859296,0.006216736773154957
50.25125628140703,0.006128032352110826
50.7537688442211,0.006034583944008043
51.256281407035175,0.005943395376169671
51.75879396984924,0.0058526829418715535
52.26130653266331,0.0057741717029782475
52.76381909547738,0.005699399897954288
53.26633165829145,0.005613088748566942
53.768844221105525,0.005525028618014289
54.27135678391959,0.005437404368587499
54.77386934673366,0.005354571884454347
55.27638190954774,0.005277079342369808
55.778894472361806,0.005207226824518945
56.281407035175874,0.005142007092867522
56.78391959798994,0.005078206033653996
57.28643216080401,0.0050185401259491055
57.78894472361809,0.004951519071441848
58.291457286432156,0.0048725325362265854
58.793969849246224,0.004792729244062662
59.2964824120603,0.004715283454687855
59.79899497487437,0.004648699193636083
60.30150753768844,0.0045928001654827345
60.804020100502505,0.004542978996833859
61.306532663316574,0.004499005629692889
61.80904522613065,0.004452123225366181
62.31155778894472,0.004412554402256048
62.81407035175879,0.004372947174767474
63.31658291457286,0.004334426423847208
63.81909547738693,0.004305394783447449
64.321608040201,0.00427755633106264
64.82412060301507,0.004251003877807091
65.32663316582914,0.004226055506310854
65.82914572864321,0.00420491516655034
66.33165829145727,0.004187382264810849
66.83417085427135,0.0041488863349334396
67.33668341708542,0.004091760027523327
67.83919597989949,0.004038443274075047
68.34170854271356,0.00399180353860258
68.84422110552764,0.0039412174779239325
69.3467336683417,0.0038908442055651136
69.84924623115577,0.0038389982550839754
70.35175879396985,0.003784088845980381
70.85427135678391,0.0037191647807030726
71.35678391959799,0.0036555725417773514
71.85929648241205,0.003597707504668326
72.36180904522612,0.0035405166503007512
72.8643216080402,0.003494026801158161
73.36683417085426,0.003456299787225819
73.86934673366834,0.003428239867737824
74.3718592964824,0.0034048432929342978
74.87437185929647,0.003375950682614043
75.37688442211055,0.0033507129959566393
75.87939698492461,0.003325909285871836
76.38190954773869,0.0032961139353233954
76.88442211055276,0.0032692836792931265
77.38693467336682,0.00323848413525537
77.8894472361809,0.0032053116231788473
78.39195979899498,0.003171090527289282
78.89447236180904,0.0031380072690378982
79.39698492462311,0.003107511890116609
79.89949748743717,0.0030777246315557803
80.40201005025125,0.0030464628576597477
80.90452261306532,0.0030155259972923757
81.40703517587939,0.0029862932882684795
81.90954773869346,0.0029592694386923572
82.41206030150752,0.0029327111528602186
82.9145728643216,0.0029068512712604297
83.41708542713567,0.0028775407773088037
83.91959798994974,0.0028420029096104106
84.42211055276381,0.0028080768355483645
84.92462311557789,0.0027740770647399307
85.42713567839195,0.0027431479759737133
85.92964824120602,0.0027151015701289962
86.4321608040201,0.002689319967949986
86.93467336683416,0.0026692034961933557
87.43718592964824,0.0026495398413332273
87.9396984924623,0.002623632746425533
88.44221105527637,0.0025938948493118333
88.94472361809045,0.0025579342168760566
89.44723618090451,0.0025220922699929382
89.94974874371859,0.0024940329532438846
90.45226130653265,0.0024664619557747598
90.95477386934672,0.0024392151068648163
91.4572864321608,0.0024107201055024296
91.95979899497486,0.00238513618397318
92.46231155778894,0.002360163407894715
92.96482412060301,0.0023359818645942794
93.46733668341707,0.0023112787995461736
93.96984924623115,0.0022861347201036312
94.47236180904522,0.0022610346767977384
94.97487437185929,0.0022362989738627316
95.47738693467336,0.0022118810922607426
95.97989949748742,0.0021909948418994954
96.4824120603015,0.00217211414976735
96.98492462311557,0.002154195343744401
97.48743718592964,0.0021375068328106997
97.98994974874371,0.0021215923504077495
98.49246231155777,0.002106312166713628
98.99497487437185,0.0020921354978267878
99.49748743718592,0.002079256007148693
99.99999999999999,0.002066827088230199
100.0,0.0020668270882301986


==> nv_center_time_lr_0.01_static_batchsize_2048_num_steps_128_max_resources_128.00_ll_False_cl_True_eval.csv <==
Resources,MSE
0.0,0.0833333333333333
4.0,0.037166
8.0,0.024426
12.0,0.018285
16.0,0.014593
20.0,0.012263
24.0,0.010658
28.0,0.0092548
32.0,0.0079486
36.0,0.0069061
40.0,0.0061349
44.0,0.0055543
48.0,0.0051011
52.0,0.0047332
56.0,0.0044187
60.0,0.0041301
64.0,0.0038434
68.0,0.003544
72.0,0.0032348
76.0,0.0029367
80.0,0.0026753
84.0,0.0024626
88.0,0.0022947
92.0,0.0021605
96.0,0.0020499
100.0,0.0019559


==> p_err_fabio.csv <==
alpha,helstrom,het_8,het_4,ph_8,ph_4,mis_8,mis_4
0.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5
0.1,0.4009917164479698,0.4798281469444807,0.48629293703238063,0.47835483954198255,0.486074914973745,0.42057687107424657,0.43368641260178054
0.2,0.3077396224947866,0.4250018515916336,0.44746818429923674,0.42106297276893,0.44676375364880994,0.34452734480666325,0.3694499553086136
0.3,0.22508015989703067,0.34955078947256435,0.38975659069326174,0.3456441941113617,0.3887029429742065,0.274805594545241,0.30916883881634516
0.4,0.15623133652230914,0.26916704572535044,0.3216209823602414,0.26883188821837367,0.3206258751608583,0.2136091037266783,0.25435759200264585
0.5,0.10246995118967495,0.19563240564389428,0.25167836879612604,0.20033263203431284,0.25123891959406286,0.1621845566450726,0.20606102292947903
0.6,0.06322996859964225,0.1349824284573926,0.1869639229745399,0.14314622440332814,0.18743015241224548,0.12080186076995214,0.16481537098514976
0.7,0.03655054777274924,0.08863350083613042,0.13198434623958888,0.0975564727891528,0.13320220535930316,0.08888149040875093,0.13066876647282422
0.8,0.019714860849125326,0.055365600982768326,0.08862015393891554,0.06292912585395882,0.09029327867736225,0.06522894462962303,0.10324432976841724
0.9,0.009888761376304345,0.032841400579555424,0.056639946864828206,0.038207223490551834,0.05839651588706163,0.04831540357648012,0.08183198401674596
1.0,0.00460007036958876,0.018465228964651415,0.034481885983021376,0.021808439203673924,0.03621457914155757,0.036545957879192015,0.06550298986562053
1.1,0.0019806866324343364,0.009831886648721255,0.020010063123582,0.011780958142189824,0.02137072460219791,0.028470051766403826,0.05324090957726135
1.2,0.0007883994733406396,0.004959259571735486,0.011078981613362293,0.005790704789001011,0.012065859246100152,0.022907826004778697,0.04407025350527871
1.3,0.0002898913304596462,0.002373649666282951,0.005860652106112085,0.00285593794808503,0.006548373749410197,0.01898913837961569,0.037154174968969444
1.4,9.842694802786323e-05,0.0010811105839206858,0.0029683438689838137,0.0015309560277932954,0.003456413344019582,0.016124701927392127,0.031840964499045166
1.5,3.0853402954056364e-05,0.00047033323607847954,0.0014440570054936597,0.0006896225372402531,0.0018243569932921977,0.013941723290441077,0.02766106637146115


==> svg-inkscape/apparatus_scheme_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb100, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'apparatus_scheme_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1201.0940768bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23185347)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{apparatus_scheme_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/gradient_flow_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb100, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gradient_flow_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{4012.62364665bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47854506)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gradient_flow_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/pipeline_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb100, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pipeline_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3255.49712414bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61941168)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pipeline_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/precision_average_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb100, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'precision_average_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1141.49039201bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68471044)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{precision_average_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/precision_nn_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb100, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'precision_nn_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{942.39779735bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68673335)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{precision_nn_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/variables_lambdas_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb100, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'variables_lambdas_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{370.19989735bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66882616)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{variables_lambdas_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> traj_0.csv <==
Theta,MeasStep
0.59246,4.0
0.72781,3.0
1.1148,2.0
0.46840734641020676,1.0


==> traj_1.csv <==
Theta,MeasStep
1.39480734641020734,4.0
0.712007346410207,3.0
1.147607346410207,2.0
0.468307346410207,1.0


==> traj_2.csv <==
Theta,MeasStep
1.308407346410207,4.0
1.087407346410207,3.0
0.6240073464102069,2.0
0.4689073464102069,1.0


==> traj_3.csv <==
Theta,MeasStep
0.91455,4.0
1.1425,3.0
1.1508073464102067,2.0
0.46850734641020697,1.0


==> traj_4.csv <==
Theta,MeasStep
0.89134,4.0
1.1024,3.0
0.6224073464102067,2.0
0.468307346410207,1.0

